Model Adaptation for Image Reconstruction using Generalized Stein's Unbiased Risk Estimator

Deep learning image reconstruction algorithms often suffer from model mismatches when the acquisition scheme differs significantly from the forward model used during training. We introduce a Generalized Stein's Unbiased Risk Estimate (GSURE) loss metric to adapt the network to the measured k-space data and minimize model misfit impact. Unlike current methods that rely on the mean square error in kspace, the proposed metric accounts for noise in the measurements. This makes the approach less vulnerable to overfitting, thus offering improved reconstruction quality compared to schemes that rely on mean-square error. This approach may be useful to rapidly adapt pre-trained models to new acquisition settings (e.g., multi-site) and different contrasts than training data

==> psnrvaluesdc.csv <==
idx,ensure,mse
1,3.55E+01,3.54E+01
2,3.56E+01,3.56E+01
3,3.56E+01,3.55E+01
4,3.56E+01,3.53E+01
5,3.57E+01,3.50E+01
6,3.57E+01,3.48E+01
7,3.57E+01,3.46E+01
8,3.56E+01,3.45E+01
9,3.57E+01,3.44E+01
10,3.57E+01,3.43E+01
11,3.57E+01,3.43E+01
12,3.57E+01,3.43E+01
13,3.57E+01,3.44E+01
14,3.57E+01,3.44E+01
15,3.57E+01,3.44E+01
16,3.57E+01,3.45E+01
17,3.57E+01,3.45E+01
18,3.58E+01,3.45E+01
19,3.58E+01,3.45E+01
20,3.58E+01,3.46E+01
21,3.58E+01,3.46E+01
22,3.58E+01,3.46E+01
23,3.58E+01,3.46E+01
24,3.58E+01,3.46E+01
25,3.58E+01,3.46E+01
26,3.58E+01,3.46E+01
27,3.57E+01,3.46E+01
28,3.57E+01,3.46E+01
29,3.57E+01,3.46E+01
30,3.57E+01,3.46E+01
31,3.57E+01,3.46E+01
32,3.57E+01,3.46E+01
33,3.57E+01,3.46E+01
34,3.57E+01,3.46E+01
35,3.57E+01,3.46E+01
36,3.58E+01,3.46E+01
37,3.58E+01,3.46E+01
38,3.58E+01,3.46E+01
39,3.58E+01,3.46E+01
40,3.58E+01,3.46E+01
41,3.58E+01,3.46E+01
42,3.58E+01,3.46E+01
43,3.58E+01,3.46E+01
44,3.58E+01,3.46E+01
45,3.58E+01,3.46E+01
46,3.58E+01,3.46E+01
47,3.58E+01,3.46E+01
48,3.58E+01,3.46E+01
49,3.58E+01,3.46E+01
50,3.58E+01,3.46E+01
51,3.58E+01,3.47E+01
52,3.58E+01,3.47E+01
53,3.58E+01,3.47E+01
54,3.58E+01,3.47E+01
55,3.58E+01,3.47E+01
56,3.58E+01,3.47E+01
57,3.59E+01,3.47E+01
58,3.59E+01,3.47E+01
59,3.59E+01,3.47E+01
60,3.59E+01,3.47E+01
61,3.59E+01,3.47E+01
62,3.59E+01,3.47E+01
63,3.59E+01,3.47E+01
64,3.59E+01,3.47E+01
65,3.59E+01,3.47E+01
66,3.59E+01,3.47E+01
67,3.59E+01,3.48E+01
68,3.59E+01,3.48E+01
69,3.59E+01,3.48E+01
70,3.59E+01,3.48E+01
71,3.59E+01,3.48E+01
72,3.60E+01,3.48E+01
73,3.60E+01,3.48E+01
74,3.60E+01,3.48E+01
75,3.60E+01,3.48E+01
76,3.60E+01,3.48E+01
77,3.59E+01,3.48E+01
78,3.59E+01,3.48E+01
79,3.59E+01,3.48E+01
80,3.59E+01,3.48E+01
81,3.59E+01,3.48E+01
82,3.59E+01,3.48E+01
83,3.59E+01,3.48E+01
84,3.59E+01,3.49E+01
85,3.59E+01,3.49E+01
86,3.59E+01,3.49E+01
87,3.59E+01,3.49E+01
88,3.59E+01,3.49E+01
89,3.60E+01,3.49E+01
90,3.60E+01,3.49E+01
91,3.60E+01,3.49E+01
92,3.60E+01,3.49E+01
93,3.60E+01,3.49E+01
94,3.60E+01,3.49E+01
95,3.60E+01,3.49E+01
96,3.60E+01,3.49E+01
97,3.60E+01,3.49E+01
98,3.60E+01,3.49E+01
99,3.60E+01,3.50E+01
100,3.60E+01,3.50E+01
101,3.60E+01,3.50E+01
102,3.60E+01,3.50E+01
103,3.60E+01,3.50E+01
104,3.60E+01,3.50E+01
105,3.60E+01,3.50E+01
106,3.60E+01,3.50E+01
107,3.60E+01,3.50E+01
108,3.60E+01,3.50E+01
109,3.60E+01,3.50E+01
110,3.60E+01,3.50E+01
111,3.60E+01,3.50E+01
112,3.60E+01,3.50E+01
113,3.60E+01,3.50E+01
114,3.61E+01,3.50E+01
115,3.61E+01,3.50E+01
116,3.61E+01,3.50E+01
117,3.61E+01,3.51E+01
118,3.61E+01,3.51E+01
119,3.61E+01,3.51E+01
120,3.61E+01,3.51E+01
121,3.61E+01,3.51E+01
122,3.61E+01,3.51E+01
123,3.61E+01,3.51E+01
124,3.61E+01,3.51E+01
125,3.61E+01,3.51E+01
126,3.61E+01,3.51E+01
127,3.61E+01,3.51E+01
128,3.61E+01,3.51E+01
129,3.61E+01,3.51E+01
130,3.61E+01,3.51E+01
131,3.61E+01,3.51E+01
132,3.61E+01,3.51E+01
133,3.61E+01,3.51E+01
134,3.61E+01,3.51E+01
135,3.61E+01,3.51E+01
136,3.61E+01,3.51E+01
137,3.61E+01,3.51E+01
138,3.61E+01,3.51E+01
139,3.61E+01,3.51E+01
140,3.61E+01,3.51E+01
141,3.61E+01,3.51E+01
142,3.62E+01,3.51E+01
143,3.62E+01,3.51E+01
144,3.62E+01,3.51E+01
145,3.62E+01,3.51E+01
146,3.62E+01,3.51E+01
147,3.62E+01,3.51E+01
148,3.62E+01,3.52E+01
149,3.62E+01,3.52E+01
150,3.62E+01,3.52E+01
151,3.62E+01,3.52E+01
152,3.62E+01,3.52E+01
153,3.62E+01,3.52E+01
154,3.62E+01,3.52E+01
155,3.62E+01,3.52E+01
156,3.62E+01,3.52E+01
157,3.62E+01,3.52E+01
158,3.62E+01,3.52E+01
159,3.62E+01,3.52E+01
160,3.62E+01,3.52E+01
161,3.62E+01,3.52E+01
162,3.62E+01,3.52E+01
163,3.62E+01,3.52E+01
164,3.62E+01,3.52E+01
165,3.62E+01,3.52E+01
166,3.62E+01,3.52E+01
167,3.62E+01,3.52E+01
168,3.62E+01,3.52E+01
169,3.62E+01,3.52E+01
170,3.62E+01,3.52E+01
171,3.62E+01,3.52E+01
172,3.62E+01,3.52E+01
173,3.62E+01,3.52E+01
174,3.62E+01,3.52E+01
175,3.62E+01,3.52E+01
176,3.62E+01,3.52E+01
177,3.62E+01,3.52E+01
178,3.62E+01,3.52E+01
179,3.62E+01,3.52E+01
180,3.62E+01,3.53E+01
181,3.62E+01,3.52E+01
182,3.62E+01,3.52E+01
183,3.62E+01,3.53E+01
184,3.62E+01,3.52E+01
185,3.62E+01,3.53E+01
186,3.62E+01,3.53E+01
187,3.62E+01,3.53E+01
188,3.62E+01,3.53E+01
189,3.62E+01,3.53E+01
190,3.62E+01,3.53E+01
191,3.62E+01,3.53E+01
192,3.62E+01,3.53E+01
193,3.62E+01,3.53E+01
194,3.62E+01,3.53E+01
195,3.62E+01,3.53E+01
196,3.62E+01,3.53E+01
197,3.62E+01,3.53E+01
198,3.62E+01,3.53E+01
199,3.62E+01,3.53E+01
200,3.62E+01,3.53E+01
201,3.62E+01,3.53E+01
202,3.62E+01,3.53E+01
203,3.62E+01,3.53E+01
204,3.62E+01,3.53E+01
205,3.62E+01,3.53E+01
206,3.62E+01,3.53E+01
207,3.62E+01,3.53E+01
208,3.62E+01,3.53E+01
209,3.62E+01,3.53E+01
210,3.63E+01,3.53E+01
211,3.63E+01,3.53E+01
212,3.63E+01,3.53E+01
213,3.63E+01,3.53E+01
214,3.63E+01,3.53E+01
215,3.63E+01,3.53E+01
216,3.63E+01,3.53E+01
217,3.63E+01,3.53E+01
218,3.63E+01,3.53E+01
219,3.63E+01,3.53E+01
220,3.63E+01,3.53E+01
221,3.63E+01,3.53E+01
222,3.63E+01,3.53E+01
223,3.63E+01,3.53E+01
224,3.63E+01,3.53E+01
225,3.63E+01,3.53E+01
226,3.63E+01,3.53E+01
227,3.63E+01,3.53E+01
228,3.63E+01,3.53E+01
229,3.63E+01,3.53E+01
230,3.63E+01,3.53E+01
231,3.63E+01,3.53E+01
232,3.63E+01,3.53E+01
233,3.63E+01,3.53E+01
234,3.63E+01,3.53E+01
235,3.63E+01,3.53E+01
236,3.63E+01,3.53E+01
237,3.62E+01,3.54E+01
238,3.62E+01,3.53E+01
239,3.62E+01,3.54E+01
240,3.62E+01,3.53E+01
241,3.62E+01,3.54E+01
242,3.62E+01,3.54E+01
243,3.62E+01,3.53E+01
244,3.62E+01,3.54E+01
245,3.62E+01,3.54E+01
246,3.62E+01,3.54E+01
247,3.62E+01,3.54E+01
248,3.62E+01,3.54E+01
249,3.62E+01,3.54E+01
250,3.63E+01,3.54E+01
251,3.63E+01,3.54E+01
252,3.63E+01,3.54E+01
253,3.63E+01,3.54E+01
254,3.63E+01,3.54E+01
255,3.63E+01,3.54E+01
256,3.63E+01,3.54E+01
257,3.63E+01,3.54E+01
258,3.63E+01,3.54E+01
259,3.63E+01,3.54E+01
260,3.63E+01,3.54E+01
261,3.63E+01,3.54E+01
262,3.63E+01,3.54E+01
263,3.63E+01,3.54E+01
264,3.63E+01,3.54E+01
265,3.63E+01,3.54E+01
266,3.63E+01,3.54E+01
267,3.63E+01,3.54E+01
268,3.63E+01,3.54E+01
269,3.63E+01,3.54E+01
270,3.63E+01,3.54E+01
271,3.63E+01,3.54E+01
272,3.63E+01,3.54E+01
273,3.64E+01,3.54E+01
274,3.64E+01,3.54E+01
275,3.64E+01,3.54E+01
276,3.64E+01,3.54E+01
277,3.64E+01,3.54E+01
278,3.64E+01,3.54E+01
279,3.64E+01,3.54E+01
280,3.64E+01,3.54E+01
281,3.64E+01,3.54E+01
282,3.64E+01,3.54E+01
283,3.64E+01,3.54E+01
284,3.64E+01,3.54E+01
285,3.64E+01,3.54E+01
286,3.64E+01,3.54E+01
287,3.64E+01,3.54E+01
288,3.64E+01,3.55E+01
289,3.64E+01,3.54E+01
290,3.64E+01,3.55E+01
291,3.64E+01,3.54E+01
292,3.64E+01,3.54E+01
293,3.64E+01,3.55E+01
294,3.64E+01,3.54E+01
295,3.64E+01,3.55E+01
296,3.64E+01,3.54E+01
297,3.64E+01,3.55E+01
298,3.64E+01,3.54E+01
299,3.64E+01,3.55E+01
300,3.64E+01,3.54E+01
301,3.64E+01,3.55E+01
302,3.64E+01,3.54E+01
303,3.64E+01,3.55E+01
304,3.64E+01,3.54E+01
305,3.64E+01,3.55E+01
306,3.64E+01,3.54E+01
307,3.64E+01,3.55E+01
308,3.64E+01,3.54E+01
309,3.64E+01,3.55E+01
310,3.64E+01,3.54E+01
311,3.64E+01,3.55E+01
312,3.64E+01,3.54E+01
313,3.64E+01,3.55E+01
314,3.64E+01,3.54E+01
315,3.64E+01,3.55E+01
316,3.64E+01,3.54E+01
317,3.64E+01,3.55E+01
318,3.64E+01,3.54E+01
319,3.64E+01,3.54E+01
320,3.64E+01,3.55E+01
321,3.64E+01,3.54E+01
322,3.64E+01,3.55E+01
323,3.64E+01,3.54E+01
324,3.64E+01,3.54E+01
325,3.64E+01,3.55E+01
326,3.64E+01,3.54E+01
327,3.64E+01,3.55E+01
328,3.64E+01,3.55E+01
329,3.64E+01,3.54E+01
330,3.64E+01,3.55E+01
331,3.64E+01,3.54E+01
332,3.65E+01,3.55E+01
333,3.65E+01,3.55E+01
334,3.65E+01,3.54E+01
335,3.65E+01,3.55E+01
336,3.64E+01,3.54E+01
337,3.64E+01,3.55E+01
338,3.64E+01,3.55E+01
339,3.64E+01,3.54E+01
340,3.64E+01,3.55E+01
341,3.64E+01,3.55E+01
342,3.64E+01,3.55E+01
343,3.64E+01,3.55E+01
344,3.64E+01,3.55E+01
345,3.64E+01,3.55E+01
346,3.64E+01,3.55E+01
347,3.64E+01,3.55E+01
348,3.64E+01,3.55E+01
349,3.64E+01,3.55E+01
350,3.64E+01,3.55E+01
351,3.64E+01,3.55E+01
352,3.64E+01,3.55E+01
353,3.64E+01,3.55E+01
354,3.64E+01,3.55E+01
355,3.64E+01,3.55E+01
356,3.64E+01,3.55E+01
357,3.65E+01,3.55E+01
358,3.65E+01,3.55E+01
359,3.65E+01,3.55E+01
360,3.65E+01,3.55E+01
361,3.65E+01,3.55E+01
362,3.65E+01,3.55E+01
363,3.65E+01,3.55E+01
364,3.65E+01,3.55E+01
365,3.65E+01,3.55E+01
366,3.65E+01,3.55E+01
367,3.65E+01,3.55E+01
368,3.65E+01,3.55E+01
369,3.65E+01,3.55E+01
370,3.65E+01,3.55E+01
371,3.65E+01,3.55E+01
372,3.65E+01,3.55E+01
373,3.65E+01,3.55E+01
374,3.65E+01,3.55E+01
375,3.65E+01,3.55E+01
376,3.65E+01,3.55E+01
377,3.65E+01,3.55E+01
378,3.65E+01,3.55E+01
379,3.65E+01,3.55E+01
380,3.65E+01,3.55E+01
381,3.65E+01,3.55E+01
382,3.65E+01,3.55E+01
383,3.65E+01,3.55E+01
384,3.65E+01,3.55E+01
385,3.65E+01,3.55E+01
386,3.65E+01,3.55E+01
387,3.65E+01,3.55E+01
388,3.65E+01,3.55E+01
389,3.65E+01,3.55E+01
390,3.65E+01,3.55E+01
391,3.65E+01,3.55E+01
392,3.65E+01,3.55E+01
393,3.65E+01,3.55E+01
394,3.65E+01,3.55E+01
395,3.65E+01,3.55E+01
396,3.65E+01,3.55E+01
397,3.65E+01,3.55E+01
398,3.65E+01,3.55E+01
399,3.65E+01,3.55E+01
400,3.65E+01,3.55E+01
401,3.65E+01,3.55E+01
402,3.65E+01,3.55E+01
403,3.65E+01,3.55E+01
404,3.65E+01,3.55E+01
405,3.65E+01,3.55E+01
406,3.65E+01,3.55E+01
407,3.65E+01,3.55E+01
408,3.65E+01,3.55E+01
409,3.65E+01,3.55E+01
410,3.65E+01,3.55E+01
411,3.65E+01,3.55E+01
412,3.65E+01,3.56E+01
413,3.65E+01,3.55E+01
414,3.65E+01,3.56E+01
415,3.65E+01,3.55E+01
416,3.65E+01,3.55E+01
417,3.65E+01,3.56E+01
418,3.65E+01,3.55E+01
419,3.65E+01,3.56E+01
420,3.65E+01,3.55E+01
421,3.65E+01,3.56E+01
422,3.65E+01,3.55E+01
423,3.65E+01,3.56E+01
424,3.65E+01,3.56E+01
425,3.65E+01,3.56E+01
426,3.65E+01,3.56E+01
427,3.66E+01,3.56E+01
428,3.66E+01,3.56E+01
429,3.66E+01,3.56E+01
430,3.66E+01,3.56E+01
431,3.65E+01,3.56E+01
432,3.65E+01,3.56E+01
433,3.65E+01,3.56E+01
434,3.65E+01,3.56E+01
435,3.65E+01,3.56E+01
436,3.65E+01,3.56E+01
437,3.65E+01,3.56E+01
438,3.65E+01,3.56E+01
439,3.65E+01,3.56E+01
440,3.65E+01,3.56E+01
441,3.65E+01,3.56E+01
442,3.65E+01,3.56E+01
443,3.65E+01,3.56E+01
444,3.66E+01,3.56E+01
445,3.66E+01,3.56E+01
446,3.66E+01,3.56E+01
447,3.66E+01,3.56E+01
448,3.66E+01,3.56E+01
449,3.66E+01,3.56E+01
450,3.65E+01,3.56E+01
451,3.65E+01,3.56E+01
452,3.65E+01,3.56E+01
453,3.65E+01,3.56E+01
454,3.65E+01,3.56E+01
455,3.65E+01,3.56E+01
456,3.65E+01,3.56E+01
457,3.65E+01,3.56E+01
458,3.65E+01,3.56E+01
459,3.65E+01,3.56E+01
460,3.65E+01,3.56E+01
461,3.65E+01,3.56E+01
462,3.65E+01,3.56E+01
463,3.65E+01,3.56E+01
464,3.65E+01,3.56E+01
465,3.65E+01,3.56E+01
466,3.65E+01,3.56E+01
467,3.65E+01,3.56E+01
468,3.66E+01,3.56E+01
469,3.66E+01,3.56E+01
470,3.66E+01,3.56E+01
471,3.66E+01,3.56E+01
472,3.66E+01,3.56E+01
473,3.66E+01,3.56E+01
474,3.66E+01,3.56E+01
475,3.66E+01,3.56E+01
476,3.65E+01,3.56E+01
477,3.65E+01,3.56E+01
478,3.65E+01,3.56E+01
479,3.65E+01,3.56E+01
480,3.65E+01,3.56E+01
481,3.65E+01,3.56E+01
482,3.65E+01,3.56E+01
483,3.65E+01,3.56E+01
484,3.65E+01,3.56E+01
485,3.66E+01,3.56E+01
486,3.66E+01,3.56E+01
487,3.66E+01,3.56E+01
488,3.66E+01,3.56E+01
489,3.66E+01,3.56E+01
490,3.66E+01,3.56E+01
491,3.66E+01,3.56E+01
492,3.66E+01,3.56E+01
493,3.66E+01,3.57E+01
494,3.66E+01,3.56E+01
495,3.66E+01,3.57E+01
496,3.66E+01,3.56E+01
497,3.66E+01,3.57E+01
498,3.66E+01,3.56E+01
499,3.66E+01,3.57E+01
500,3.66E+01,3.56E+01
501,3.66E+01,3.56E+01
502,3.66E+01,3.57E+01
503,3.66E+01,3.56E+01
504,3.66E+01,3.57E+01
505,3.66E+01,3.56E+01
506,3.66E+01,3.56E+01
507,3.66E+01,3.57E+01
508,3.66E+01,3.56E+01
509,3.66E+01,3.57E+01
510,3.66E+01,3.57E+01
511,3.66E+01,3.57E+01
512,3.66E+01,3.57E+01
513,3.66E+01,3.57E+01
514,3.66E+01,3.57E+01
515,3.66E+01,3.57E+01
516,3.66E+01,3.57E+01
517,3.66E+01,3.57E+01
518,3.66E+01,3.57E+01
519,3.66E+01,3.57E+01
520,3.66E+01,3.57E+01
521,3.66E+01,3.57E+01
522,3.66E+01,3.57E+01
523,3.66E+01,3.56E+01
524,3.66E+01,3.57E+01
525,3.66E+01,3.56E+01
526,3.66E+01,3.57E+01
527,3.66E+01,3.56E+01
528,3.66E+01,3.57E+01
529,3.66E+01,3.57E+01
530,3.66E+01,3.56E+01
531,3.67E+01,3.57E+01
532,3.67E+01,3.56E+01
533,3.67E+01,3.57E+01
534,3.67E+01,3.57E+01
535,3.67E+01,3.56E+01
536,3.67E+01,3.57E+01
537,3.66E+01,3.57E+01
538,3.66E+01,3.57E+01
539,3.66E+01,3.57E+01
540,3.66E+01,3.57E+01
541,3.66E+01,3.57E+01
542,3.66E+01,3.57E+01
543,3.66E+01,3.57E+01
544,3.66E+01,3.57E+01
545,3.66E+01,3.57E+01
546,3.66E+01,3.57E+01
547,3.66E+01,3.57E+01
548,3.66E+01,3.57E+01
549,3.66E+01,3.57E+01
550,3.66E+01,3.57E+01
551,3.66E+01,3.57E+01
552,3.66E+01,3.57E+01
553,3.66E+01,3.57E+01
554,3.66E+01,3.57E+01
555,3.67E+01,3.57E+01
556,3.67E+01,3.57E+01
557,3.67E+01,3.57E+01
558,3.66E+01,3.57E+01
559,3.66E+01,3.57E+01
560,3.66E+01,3.57E+01
561,3.66E+01,3.57E+01
562,3.66E+01,3.57E+01
563,3.66E+01,3.57E+01
564,3.66E+01,3.57E+01
565,3.66E+01,3.57E+01
566,3.66E+01,3.57E+01
567,3.66E+01,3.57E+01
568,3.66E+01,3.57E+01
569,3.66E+01,3.57E+01
570,3.66E+01,3.57E+01
571,3.66E+01,3.57E+01
572,3.66E+01,3.57E+01
573,3.66E+01,3.57E+01
574,3.66E+01,3.57E+01
575,3.66E+01,3.57E+01
576,3.66E+01,3.57E+01
577,3.66E+01,3.57E+01
578,3.66E+01,3.57E+01
579,3.66E+01,3.57E+01
580,3.66E+01,3.57E+01
581,3.66E+01,3.57E+01
582,3.66E+01,3.57E+01
583,3.66E+01,3.57E+01
584,3.66E+01,3.57E+01
585,3.66E+01,3.57E+01
586,3.66E+01,3.57E+01
587,3.66E+01,3.57E+01
588,3.66E+01,3.57E+01
589,3.66E+01,3.57E+01
590,3.66E+01,3.57E+01
591,3.66E+01,3.57E+01
592,3.66E+01,3.57E+01
593,3.66E+01,3.57E+01
594,3.66E+01,3.57E+01
595,3.66E+01,3.57E+01
596,3.66E+01,3.57E+01
597,3.67E+01,3.57E+01
598,3.67E+01,3.57E+01
599,3.67E+01,3.57E+01
600,3.67E+01,3.57E+01
601,3.67E+01,3.57E+01
602,3.67E+01,3.57E+01
603,3.67E+01,3.57E+01
604,3.67E+01,3.57E+01
605,3.67E+01,3.57E+01
606,3.66E+01,3.57E+01
607,3.66E+01,3.57E+01
608,3.66E+01,3.57E+01
609,3.66E+01,3.57E+01
610,3.66E+01,3.57E+01
611,3.67E+01,3.57E+01
612,3.67E+01,3.57E+01
613,3.67E+01,3.57E+01
614,3.67E+01,3.57E+01
615,3.67E+01,3.57E+01
616,3.67E+01,3.56E+01
617,3.67E+01,3.57E+01
618,3.67E+01,3.57E+01
619,3.67E+01,3.57E+01
620,3.67E+01,3.57E+01
621,3.67E+01,3.57E+01
622,3.67E+01,3.57E+01
623,3.67E+01,3.57E+01
624,3.67E+01,3.57E+01
625,3.67E+01,3.57E+01
626,3.67E+01,3.57E+01
627,3.67E+01,3.57E+01
628,3.67E+01,3.57E+01
629,3.67E+01,3.57E+01
630,3.67E+01,3.57E+01
631,3.67E+01,3.57E+01
632,3.67E+01,3.57E+01
633,3.67E+01,3.57E+01
634,3.67E+01,3.57E+01
635,3.67E+01,3.57E+01
636,3.67E+01,3.57E+01
637,3.67E+01,3.57E+01
638,3.67E+01,3.57E+01
639,3.67E+01,3.57E+01
640,3.67E+01,3.57E+01
641,3.67E+01,3.57E+01
642,3.67E+01,3.57E+01
643,3.67E+01,3.57E+01
644,3.67E+01,3.57E+01
645,3.67E+01,3.57E+01
646,3.67E+01,3.57E+01
647,3.67E+01,3.57E+01
648,3.67E+01,3.57E+01
649,3.67E+01,3.57E+01
650,3.67E+01,3.57E+01
651,3.67E+01,3.57E+01
652,3.67E+01,3.57E+01
653,3.67E+01,3.57E+01
654,3.67E+01,3.57E+01
655,3.67E+01,3.57E+01
656,3.67E+01,3.57E+01
657,3.67E+01,3.57E+01
658,3.67E+01,3.57E+01
659,3.67E+01,3.57E+01
660,3.67E+01,3.57E+01
661,3.67E+01,3.57E+01
662,3.67E+01,3.57E+01
663,3.67E+01,3.57E+01
664,3.67E+01,3.57E+01
665,3.67E+01,3.57E+01
666,3.67E+01,3.57E+01
667,3.68E+01,3.57E+01
668,3.68E+01,3.57E+01
669,3.68E+01,3.57E+01
670,3.68E+01,3.57E+01
671,3.68E+01,3.57E+01
672,3.68E+01,3.57E+01
673,3.68E+01,3.57E+01
674,3.68E+01,3.57E+01
675,3.68E+01,3.57E+01
676,3.68E+01,3.57E+01
677,3.68E+01,3.57E+01
678,3.68E+01,3.57E+01
679,3.68E+01,3.57E+01
680,3.68E+01,3.57E+01
681,3.68E+01,3.57E+01
682,3.68E+01,3.57E+01
683,3.68E+01,3.57E+01
684,3.68E+01,3.57E+01
685,3.68E+01,3.57E+01
686,3.68E+01,3.57E+01
687,3.68E+01,3.57E+01
688,3.68E+01,3.57E+01
689,3.68E+01,3.57E+01
690,3.68E+01,3.57E+01
691,3.68E+01,3.57E+01
692,3.68E+01,3.57E+01
693,3.68E+01,3.57E+01
694,3.68E+01,3.57E+01
695,3.68E+01,3.57E+01
696,3.68E+01,3.57E+01
697,3.68E+01,3.57E+01
698,3.68E+01,3.57E+01
699,3.68E+01,3.57E+01
700,3.68E+01,3.57E+01
701,3.68E+01,3.57E+01
702,3.68E+01,3.57E+01
703,3.68E+01,3.57E+01
704,3.68E+01,3.57E+01
705,3.68E+01,3.57E+01
706,3.68E+01,3.57E+01
707,3.68E+01,3.57E+01
708,3.68E+01,3.57E+01
709,3.68E+01,3.57E+01
710,3.68E+01,3.57E+01
711,3.68E+01,3.57E+01
712,3.68E+01,3.57E+01
713,3.68E+01,3.57E+01
714,3.68E+01,3.57E+01
715,3.67E+01,3.57E+01
716,3.67E+01,3.57E+01
717,3.67E+01,3.57E+01
718,3.67E+01,3.57E+01
719,3.67E+01,3.57E+01
720,3.67E+01,3.57E+01
721,3.67E+01,3.57E+01
722,3.67E+01,3.57E+01
723,3.67E+01,3.57E+01
724,3.67E+01,3.57E+01
725,3.68E+01,3.57E+01
726,3.68E+01,3.57E+01
727,3.68E+01,3.57E+01
728,3.68E+01,3.57E+01
729,3.68E+01,3.57E+01
730,3.68E+01,3.57E+01
731,3.68E+01,3.57E+01
732,3.68E+01,3.57E+01
733,3.68E+01,3.57E+01
734,3.68E+01,3.57E+01
735,3.68E+01,3.57E+01
736,3.68E+01,3.57E+01
737,3.68E+01,3.57E+01
738,3.68E+01,3.57E+01
739,3.68E+01,3.57E+01
740,3.67E+01,3.57E+01
741,3.67E+01,3.57E+01
742,3.67E+01,3.57E+01
743,3.67E+01,3.58E+01
744,3.67E+01,3.57E+01
745,3.67E+01,3.58E+01
746,3.67E+01,3.57E+01
747,3.67E+01,3.58E+01
748,3.67E+01,3.57E+01
749,3.67E+01,3.57E+01
750,3.67E+01,3.57E+01
751,3.67E+01,3.57E+01
752,3.67E+01,3.58E+01
753,3.67E+01,3.57E+01
754,3.67E+01,3.57E+01
755,3.68E+01,3.57E+01
756,3.68E+01,3.57E+01
757,3.68E+01,3.58E+01
758,3.68E+01,3.57E+01
759,3.68E+01,3.57E+01
760,3.68E+01,3.57E+01
761,3.68E+01,3.57E+01
762,3.68E+01,3.58E+01
763,3.68E+01,3.57E+01
764,3.68E+01,3.57E+01
765,3.68E+01,3.57E+01
766,3.68E+01,3.57E+01
767,3.68E+01,3.57E+01
768,3.68E+01,3.57E+01
769,3.68E+01,3.58E+01
770,3.68E+01,3.57E+01
771,3.68E+01,3.57E+01
772,3.68E+01,3.57E+01
773,3.68E+01,3.57E+01
774,3.68E+01,3.57E+01
775,3.68E+01,3.57E+01
776,3.68E+01,3.57E+01
777,3.68E+01,3.57E+01
778,3.68E+01,3.57E+01
779,3.68E+01,3.57E+01
780,3.68E+01,3.57E+01
781,3.68E+01,3.57E+01
782,3.68E+01,3.57E+01
783,3.68E+01,3.58E+01
784,3.68E+01,3.57E+01
785,3.68E+01,3.58E+01
786,3.68E+01,3.57E+01
787,3.68E+01,3.57E+01
788,3.68E+01,3.58E+01
789,3.68E+01,3.57E+01
790,3.68E+01,3.58E+01
791,3.68E+01,3.57E+01
792,3.68E+01,3.57E+01
793,3.68E+01,3.58E+01
794,3.68E+01,3.57E+01
795,3.68E+01,3.58E+01
796,3.68E+01,3.58E+01
797,3.68E+01,3.57E+01
798,3.68E+01,3.57E+01
799,3.68E+01,3.58E+01
800,3.68E+01,3.58E+01
801,3.69E+01,3.58E+01
802,3.69E+01,3.57E+01
803,3.69E+01,3.57E+01
804,3.69E+01,3.58E+01
805,3.69E+01,3.58E+01
806,3.69E+01,3.57E+01
807,3.69E+01,3.58E+01
808,3.68E+01,3.57E+01
809,3.68E+01,3.58E+01
810,3.68E+01,3.58E+01
811,3.68E+01,3.57E+01
812,3.68E+01,3.58E+01
813,3.68E+01,3.57E+01
814,3.68E+01,3.58E+01
815,3.68E+01,3.57E+01
816,3.68E+01,3.57E+01
817,3.68E+01,3.57E+01
818,3.68E+01,3.58E+01
819,3.68E+01,3.57E+01
820,3.68E+01,3.58E+01
821,3.68E+01,3.58E+01
822,3.68E+01,3.57E+01
823,3.68E+01,3.57E+01
824,3.68E+01,3.57E+01
825,3.68E+01,3.58E+01
826,3.68E+01,3.57E+01
827,3.68E+01,3.58E+01
828,3.68E+01,3.57E+01
829,3.68E+01,3.58E+01
830,3.68E+01,3.57E+01
831,3.68E+01,3.58E+01
832,3.68E+01,3.57E+01
833,3.69E+01,3.58E+01
834,3.69E+01,3.57E+01
835,3.68E+01,3.58E+01
836,3.68E+01,3.57E+01
837,3.68E+01,3.57E+01
838,3.68E+01,3.58E+01
839,3.68E+01,3.57E+01
840,3.68E+01,3.58E+01
841,3.68E+01,3.57E+01
842,3.68E+01,3.57E+01
843,3.68E+01,3.57E+01
844,3.68E+01,3.58E+01
845,3.68E+01,3.58E+01
846,3.68E+01,3.57E+01
847,3.68E+01,3.57E+01
848,3.68E+01,3.57E+01
849,3.68E+01,3.58E+01
850,3.68E+01,3.57E+01
851,3.68E+01,3.58E+01
852,3.68E+01,3.57E+01
853,3.68E+01,3.58E+01
854,3.68E+01,3.57E+01
855,3.68E+01,3.57E+01
856,3.68E+01,3.58E+01
857,3.69E+01,3.57E+01
858,3.69E+01,3.58E+01
859,3.69E+01,3.57E+01
860,3.69E+01,3.58E+01
861,3.69E+01,3.57E+01
862,3.69E+01,3.58E+01
863,3.69E+01,3.57E+01
864,3.69E+01,3.58E+01
865,3.69E+01,3.57E+01
866,3.69E+01,3.58E+01
867,3.69E+01,3.58E+01
868,3.69E+01,3.57E+01
869,3.69E+01,3.58E+01
870,3.69E+01,3.57E+01
871,3.69E+01,3.58E+01
872,3.69E+01,3.57E+01
873,3.69E+01,3.57E+01
874,3.69E+01,3.57E+01
875,3.69E+01,3.58E+01
876,3.69E+01,3.57E+01
877,3.69E+01,3.57E+01
878,3.69E+01,3.58E+01
879,3.69E+01,3.57E+01
880,3.69E+01,3.58E+01
881,3.69E+01,3.57E+01
882,3.69E+01,3.58E+01
883,3.69E+01,3.57E+01
884,3.69E+01,3.57E+01
885,3.69E+01,3.57E+01
886,3.69E+01,3.57E+01
887,3.69E+01,3.58E+01
888,3.69E+01,3.57E+01
889,3.69E+01,3.57E+01
890,3.69E+01,3.57E+01
891,3.69E+01,3.58E+01
892,3.69E+01,3.57E+01
893,3.69E+01,3.57E+01
894,3.69E+01,3.57E+01
895,3.69E+01,3.57E+01
896,3.69E+01,3.57E+01
897,3.69E+01,3.57E+01
898,3.69E+01,3.58E+01
899,3.69E+01,3.57E+01
900,3.69E+01,3.58E+01
901,3.69E+01,3.57E+01
902,3.69E+01,3.58E+01
903,3.69E+01,3.57E+01
904,3.69E+01,3.58E+01
905,3.69E+01,3.57E+01
906,3.69E+01,3.57E+01
907,3.68E+01,3.58E+01
908,3.68E+01,3.57E+01
909,3.68E+01,3.58E+01
910,3.68E+01,3.58E+01
911,3.68E+01,3.57E+01
912,3.68E+01,3.58E+01
913,3.68E+01,3.57E+01
914,3.68E+01,3.58E+01
915,3.68E+01,3.58E+01
916,3.68E+01,3.57E+01
917,3.68E+01,3.58E+01
918,3.68E+01,3.58E+01
919,3.68E+01,3.57E+01
920,3.69E+01,3.57E+01
921,3.69E+01,3.57E+01
922,3.69E+01,3.57E+01
923,3.69E+01,3.58E+01
924,3.69E+01,3.57E+01
925,3.69E+01,3.57E+01
926,3.69E+01,3.58E+01
927,3.69E+01,3.57E+01
928,3.69E+01,3.57E+01
929,3.69E+01,3.57E+01
930,3.69E+01,3.57E+01
931,3.69E+01,3.57E+01
932,3.69E+01,3.57E+01
933,3.69E+01,3.57E+01
934,3.69E+01,3.57E+01
935,3.69E+01,3.57E+01
936,3.69E+01,3.57E+01
937,3.69E+01,3.57E+01
938,3.69E+01,3.57E+01
939,3.69E+01,3.57E+01
940,3.69E+01,3.57E+01
941,3.69E+01,3.57E+01
942,3.69E+01,3.57E+01
943,3.69E+01,3.57E+01
944,3.69E+01,3.57E+01
945,3.69E+01,3.57E+01
946,3.69E+01,3.57E+01
947,3.69E+01,3.57E+01
948,3.69E+01,3.57E+01
949,3.69E+01,3.58E+01
950,3.69E+01,3.57E+01
951,3.69E+01,3.57E+01
952,3.69E+01,3.57E+01
953,3.69E+01,3.58E+01
954,3.69E+01,3.57E+01
955,3.69E+01,3.57E+01
956,3.69E+01,3.57E+01
957,3.69E+01,3.57E+01
958,3.69E+01,3.57E+01
959,3.69E+01,3.57E+01
960,3.69E+01,3.57E+01
961,3.69E+01,3.57E+01
962,3.69E+01,3.58E+01
963,3.69E+01,3.57E+01
964,3.69E+01,3.57E+01
965,3.69E+01,3.57E+01
966,3.69E+01,3.57E+01
967,3.69E+01,3.57E+01
968,3.69E+01,3.57E+01
969,3.69E+01,3.57E+01
970,3.69E+01,3.57E+01
971,3.69E+01,3.57E+01
972,3.69E+01,3.57E+01
973,3.69E+01,3.57E+01
974,3.69E+01,3.57E+01
975,3.69E+01,3.57E+01
976,3.69E+01,3.57E+01
977,3.69E+01,3.57E+01
978,3.69E+01,3.57E+01
979,3.69E+01,3.58E+01
980,3.69E+01,3.57E+01
981,3.69E+01,3.57E+01
982,3.69E+01,3.57E+01
983,3.69E+01,3.57E+01
984,3.69E+01,3.57E+01
985,3.69E+01,3.57E+01
986,3.69E+01,3.57E+01
987,3.69E+01,3.57E+01
988,3.69E+01,3.57E+01
989,3.69E+01,3.57E+01
990,3.69E+01,3.57E+01
991,3.69E+01,3.57E+01
992,3.69E+01,3.57E+01
993,3.69E+01,3.57E+01
994,3.69E+01,3.57E+01
995,3.69E+01,3.57E+01
996,3.69E+01,3.57E+01
997,3.69E+01,3.57E+01
998,3.69E+01,3.57E+01
999,3.69E+01,3.57E+01
1000,3.69E+01,3.57E+01
1001,3.69E+01,3.57E+01
1002,3.69E+01,3.57E+01
1003,3.69E+01,3.57E+01
1004,3.69E+01,3.57E+01
1005,3.69E+01,3.57E+01
1006,3.69E+01,3.57E+01
1007,3.69E+01,3.57E+01
1008,3.69E+01,3.57E+01
1009,3.69E+01,3.57E+01
1010,3.69E+01,3.57E+01
1011,3.69E+01,3.57E+01
1012,3.69E+01,3.57E+01
1013,3.70E+01,3.57E+01
1014,3.70E+01,3.57E+01
1015,3.70E+01,3.57E+01
1016,3.70E+01,3.57E+01
1017,3.70E+01,3.57E+01
1018,3.70E+01,3.57E+01
1019,3.70E+01,3.57E+01
1020,3.70E+01,3.57E+01
1021,3.70E+01,3.57E+01
1022,3.70E+01,3.57E+01
1023,3.70E+01,3.57E+01
1024,3.70E+01,3.57E+01
1025,3.70E+01,3.57E+01
1026,3.70E+01,3.57E+01
1027,3.70E+01,3.57E+01
1028,3.70E+01,3.57E+01
1029,3.70E+01,3.57E+01
1030,3.70E+01,3.57E+01
1031,3.70E+01,3.57E+01
1032,3.70E+01,3.57E+01
1033,3.70E+01,3.57E+01
1034,3.70E+01,3.57E+01
1035,3.70E+01,3.57E+01
1036,3.70E+01,3.57E+01
1037,3.70E+01,3.56E+01
1038,3.69E+01,3.57E+01
1039,3.69E+01,3.57E+01
1040,3.69E+01,3.57E+01
1041,3.69E+01,3.57E+01
1042,3.69E+01,3.57E+01
1043,3.69E+01,3.57E+01
1044,3.69E+01,3.57E+01
1045,3.69E+01,3.57E+01
1046,3.69E+01,3.57E+01
1047,3.69E+01,3.57E+01
1048,3.69E+01,3.57E+01
1049,3.69E+01,3.57E+01
1050,3.69E+01,3.57E+01
1051,3.69E+01,3.57E+01
1052,3.69E+01,3.57E+01
1053,3.69E+01,3.57E+01
1054,3.69E+01,3.57E+01
1055,3.69E+01,3.57E+01
1056,3.69E+01,3.57E+01
1057,3.69E+01,3.57E+01
1058,3.69E+01,3.57E+01
1059,3.69E+01,3.57E+01
1060,3.69E+01,3.57E+01
1061,3.69E+01,3.57E+01
1062,3.69E+01,3.57E+01
1063,3.69E+01,3.57E+01
1064,3.69E+01,3.57E+01
1065,3.69E+01,3.57E+01
1066,3.69E+01,3.57E+01
1067,3.69E+01,3.57E+01
1068,3.69E+01,3.57E+01
1069,3.69E+01,3.57E+01
1070,3.69E+01,3.57E+01
1071,3.69E+01,3.57E+01
1072,3.69E+01,3.57E+01
1073,3.70E+01,3.57E+01
1074,3.70E+01,3.57E+01
1075,3.70E+01,3.56E+01
1076,3.70E+01,3.57E+01
1077,3.70E+01,3.56E+01
1078,3.70E+01,3.57E+01
1079,3.70E+01,3.57E+01
1080,3.70E+01,3.57E+01
1081,3.70E+01,3.57E+01
1082,3.70E+01,3.56E+01
1083,3.70E+01,3.57E+01
1084,3.70E+01,3.57E+01
1085,3.70E+01,3.57E+01
1086,3.70E+01,3.57E+01
1087,3.70E+01,3.57E+01
1088,3.70E+01,3.57E+01
1089,3.70E+01,3.57E+01
1090,3.70E+01,3.57E+01
1091,3.70E+01,3.57E+01
1092,3.70E+01,3.57E+01
1093,3.70E+01,3.57E+01
1094,3.70E+01,3.56E+01
1095,3.70E+01,3.57E+01
1096,3.70E+01,3.57E+01
1097,3.70E+01,3.57E+01
1098,3.70E+01,3.57E+01
1099,3.70E+01,3.56E+01
1100,3.70E+01,3.57E+01
1101,3.70E+01,3.56E+01
1102,3.70E+01,3.56E+01
1103,3.70E+01,3.57E+01
1104,3.70E+01,3.57E+01
1105,3.70E+01,3.57E+01
1106,3.70E+01,3.56E+01
1107,3.70E+01,3.57E+01
1108,3.70E+01,3.57E+01
1109,3.70E+01,3.57E+01
1110,3.70E+01,3.56E+01
1111,3.70E+01,3.56E+01
1112,3.70E+01,3.57E+01
1113,3.70E+01,3.57E+01
1114,3.70E+01,3.57E+01
1115,3.70E+01,3.56E+01
1116,3.70E+01,3.57E+01
1117,3.70E+01,3.56E+01
1118,3.70E+01,3.57E+01
1119,3.70E+01,3.56E+01
1120,3.70E+01,3.57E+01
1121,3.70E+01,3.56E+01
1122,3.70E+01,3.57E+01
1123,3.70E+01,3.56E+01
1124,3.70E+01,3.56E+01
1125,3.70E+01,3.56E+01
1126,3.70E+01,3.56E+01
1127,3.70E+01,3.57E+01
1128,3.70E+01,3.56E+01
1129,3.70E+01,3.57E+01
1130,3.70E+01,3.56E+01
1131,3.70E+01,3.57E+01
1132,3.70E+01,3.56E+01
1133,3.70E+01,3.56E+01
1134,3.70E+01,3.56E+01
1135,3.70E+01,3.56E+01
1136,3.70E+01,3.56E+01
1137,3.70E+01,3.56E+01
1138,3.70E+01,3.56E+01
1139,3.70E+01,3.57E+01
1140,3.70E+01,3.56E+01
1141,3.70E+01,3.57E+01
1142,3.70E+01,3.56E+01
1143,3.70E+01,3.56E+01
1144,3.70E+01,3.56E+01
1145,3.70E+01,3.56E+01
1146,3.70E+01,3.56E+01
1147,3.70E+01,3.56E+01
1148,3.70E+01,3.57E+01
1149,3.70E+01,3.56E+01
1150,3.70E+01,3.56E+01
1151,3.70E+01,3.56E+01
1152,3.70E+01,3.56E+01
1153,3.70E+01,3.57E+01
1154,3.70E+01,3.56E+01
1155,3.70E+01,3.56E+01
1156,3.70E+01,3.56E+01
1157,3.70E+01,3.56E+01
1158,3.70E+01,3.56E+01
1159,3.70E+01,3.56E+01
1160,3.70E+01,3.56E+01
1161,3.70E+01,3.56E+01
1162,3.70E+01,3.56E+01
1163,3.70E+01,3.56E+01
1164,3.70E+01,3.56E+01
1165,3.70E+01,3.56E+01
1166,3.70E+01,3.56E+01
1167,3.70E+01,3.56E+01
1168,3.70E+01,3.56E+01
1169,3.70E+01,3.56E+01
1170,3.70E+01,3.56E+01
1171,3.70E+01,3.56E+01
1172,3.70E+01,3.56E+01
1173,3.70E+01,3.56E+01
1174,3.70E+01,3.56E+01
1175,3.70E+01,3.56E+01
1176,3.70E+01,3.56E+01
1177,3.70E+01,3.56E+01
1178,3.70E+01,3.56E+01
1179,3.70E+01,3.56E+01
1180,3.70E+01,3.56E+01
1181,3.70E+01,3.56E+01
1182,3.70E+01,3.56E+01
1183,3.70E+01,3.56E+01
1184,3.70E+01,3.56E+01
1185,3.70E+01,3.56E+01
1186,3.70E+01,3.56E+01
1187,3.70E+01,3.56E+01
1188,3.70E+01,3.56E+01
1189,3.70E+01,3.56E+01
1190,3.70E+01,3.56E+01
1191,3.70E+01,3.56E+01
1192,3.70E+01,3.56E+01
1193,3.70E+01,3.56E+01
1194,3.70E+01,3.56E+01
1195,3.70E+01,3.56E+01
1196,3.70E+01,3.56E+01
1197,3.70E+01,3.56E+01
1198,3.70E+01,3.56E+01
1199,3.70E+01,3.56E+01
1200,3.70E+01,3.56E+01
1201,3.70E+01,3.56E+01
1202,3.70E+01,3.56E+01
1203,3.70E+01,3.56E+01
1204,3.70E+01,3.56E+01
1205,3.70E+01,3.56E+01
1206,3.70E+01,3.56E+01
1207,3.70E+01,3.56E+01
1208,3.70E+01,3.56E+01
1209,3.70E+01,3.56E+01
1210,3.70E+01,3.56E+01
1211,3.70E+01,3.56E+01
1212,3.70E+01,3.56E+01
1213,3.70E+01,3.56E+01
1214,3.70E+01,3.56E+01
1215,3.70E+01,3.56E+01
1216,3.70E+01,3.56E+01
1217,3.70E+01,3.56E+01
1218,3.70E+01,3.56E+01
1219,3.70E+01,3.56E+01
1220,3.70E+01,3.56E+01
1221,3.70E+01,3.56E+01
1222,3.70E+01,3.56E+01
1223,3.70E+01,3.56E+01
1224,3.70E+01,3.56E+01
1225,3.70E+01,3.56E+01
1226,3.70E+01,3.56E+01
1227,3.70E+01,3.56E+01
1228,3.70E+01,3.56E+01
1229,3.70E+01,3.56E+01
1230,3.70E+01,3.56E+01
1231,3.70E+01,3.56E+01
1232,3.70E+01,3.56E+01
1233,3.70E+01,3.56E+01
1234,3.70E+01,3.56E+01
1235,3.70E+01,3.56E+01
1236,3.70E+01,3.56E+01
1237,3.70E+01,3.56E+01
1238,3.70E+01,3.56E+01
1239,3.70E+01,3.56E+01
1240,3.70E+01,3.56E+01
1241,3.70E+01,3.56E+01
1242,3.70E+01,3.56E+01
1243,3.70E+01,3.56E+01
1244,3.70E+01,3.56E+01
1245,3.70E+01,3.56E+01
1246,3.70E+01,3.56E+01
1247,3.70E+01,3.56E+01
1248,3.70E+01,3.56E+01
1249,3.70E+01,3.56E+01
1250,3.70E+01,3.56E+01
1251,3.70E+01,3.56E+01
1252,3.70E+01,3.56E+01
1253,3.70E+01,3.56E+01
1254,3.70E+01,3.56E+01
1255,3.70E+01,3.56E+01
1256,3.70E+01,3.56E+01
1257,3.70E+01,3.56E+01
1258,3.70E+01,3.56E+01
1259,3.70E+01,3.56E+01
1260,3.70E+01,3.56E+01
1261,3.70E+01,3.56E+01
1262,3.70E+01,3.56E+01
1263,3.70E+01,3.56E+01
1264,3.70E+01,3.56E+01
1265,3.70E+01,3.56E+01
1266,3.70E+01,3.56E+01
1267,3.70E+01,3.56E+01
1268,3.70E+01,3.56E+01
1269,3.70E+01,3.56E+01
1270,3.70E+01,3.56E+01
1271,3.70E+01,3.56E+01
1272,3.70E+01,3.56E+01
1273,3.70E+01,3.56E+01
1274,3.70E+01,3.56E+01
1275,3.70E+01,3.56E+01
1276,3.70E+01,3.56E+01
1277,3.70E+01,3.56E+01
1278,3.70E+01,3.56E+01
1279,3.70E+01,3.56E+01
1280,3.70E+01,3.56E+01
1281,3.70E+01,3.56E+01
1282,3.70E+01,3.56E+01
1283,3.70E+01,3.56E+01
1284,3.70E+01,3.56E+01
1285,3.70E+01,3.56E+01
1286,3.70E+01,3.56E+01
1287,3.70E+01,3.56E+01
1288,3.70E+01,3.56E+01
1289,3.70E+01,3.56E+01
1290,3.70E+01,3.56E+01
1291,3.70E+01,3.56E+01
1292,3.70E+01,3.56E+01
1293,3.70E+01,3.56E+01
1294,3.70E+01,3.56E+01
1295,3.70E+01,3.56E+01
1296,3.70E+01,3.56E+01
1297,3.70E+01,3.56E+01
1298,3.70E+01,3.56E+01
1299,3.70E+01,3.56E+01
1300,3.70E+01,3.56E+01
1301,3.70E+01,3.56E+01
1302,3.70E+01,3.56E+01
1303,3.70E+01,3.56E+01
1304,3.70E+01,3.56E+01
1305,3.70E+01,3.56E+01
1306,3.70E+01,3.56E+01
1307,3.70E+01,3.56E+01
1308,3.70E+01,3.56E+01
1309,3.70E+01,3.56E+01
1310,3.70E+01,3.56E+01
1311,3.70E+01,3.56E+01
1312,3.70E+01,3.56E+01
1313,3.70E+01,3.56E+01
1314,3.70E+01,3.56E+01
1315,3.70E+01,3.56E+01
1316,3.70E+01,3.56E+01
1317,3.70E+01,3.56E+01
1318,3.69E+01,3.56E+01
1319,3.69E+01,3.56E+01
1320,3.69E+01,3.56E+01
1321,3.70E+01,3.56E+01
1322,3.70E+01,3.56E+01
1323,3.70E+01,3.56E+01
1324,3.70E+01,3.56E+01
1325,3.70E+01,3.56E+01
1326,3.70E+01,3.56E+01
1327,3.70E+01,3.56E+01
1328,3.70E+01,3.56E+01
1329,3.70E+01,3.56E+01
1330,3.70E+01,3.56E+01
1331,3.70E+01,3.56E+01
1332,3.70E+01,3.55E+01
1333,3.70E+01,3.56E+01
1334,3.70E+01,3.55E+01
1335,3.70E+01,3.56E+01
1336,3.71E+01,3.56E+01
1337,3.71E+01,3.55E+01
1338,3.71E+01,3.56E+01
1339,3.71E+01,3.56E+01
1340,3.71E+01,3.56E+01
1341,3.71E+01,3.56E+01
1342,3.71E+01,3.56E+01
1343,3.71E+01,3.56E+01
1344,3.71E+01,3.56E+01
1345,3.71E+01,3.55E+01
1346,3.71E+01,3.56E+01
1347,3.71E+01,3.56E+01
1348,3.71E+01,3.56E+01
1349,3.70E+01,3.56E+01
1350,3.70E+01,3.56E+01
1351,3.70E+01,3.56E+01
1352,3.70E+01,3.56E+01
1353,3.70E+01,3.56E+01
1354,3.70E+01,3.56E+01
1355,3.70E+01,3.56E+01
1356,3.70E+01,3.56E+01
1357,3.70E+01,3.56E+01
1358,3.70E+01,3.56E+01
1359,3.70E+01,3.56E+01
1360,3.70E+01,3.56E+01
1361,3.70E+01,3.56E+01
1362,3.70E+01,3.56E+01
1363,3.70E+01,3.56E+01
1364,3.70E+01,3.56E+01
1365,3.70E+01,3.56E+01
1366,3.70E+01,3.56E+01
1367,3.71E+01,3.56E+01
1368,3.71E+01,3.55E+01
1369,3.71E+01,3.55E+01
1370,3.71E+01,3.56E+01
1371,3.71E+01,3.56E+01
1372,3.71E+01,3.56E+01
1373,3.71E+01,3.56E+01
1374,3.70E+01,3.56E+01
1375,3.70E+01,3.56E+01
1376,3.70E+01,3.55E+01
1377,3.70E+01,3.55E+01
1378,3.70E+01,3.55E+01
1379,3.70E+01,3.56E+01
1380,3.70E+01,3.55E+01
1381,3.70E+01,3.56E+01
1382,3.70E+01,3.56E+01
1383,3.70E+01,3.55E+01
1384,3.70E+01,3.55E+01
1385,3.70E+01,3.55E+01
1386,3.70E+01,3.55E+01
1387,3.70E+01,3.55E+01
1388,3.70E+01,3.55E+01
1389,3.70E+01,3.55E+01
1390,3.70E+01,3.55E+01
1391,3.70E+01,3.55E+01
1392,3.70E+01,3.55E+01
1393,3.70E+01,3.55E+01
1394,3.70E+01,3.55E+01
1395,3.70E+01,3.55E+01
1396,3.71E+01,3.55E+01
1397,3.71E+01,3.55E+01
1398,3.71E+01,3.55E+01
1399,3.71E+01,3.55E+01
1400,3.71E+01,3.55E+01
1401,3.71E+01,3.55E+01
1402,3.71E+01,3.55E+01
1403,3.71E+01,3.55E+01
1404,3.71E+01,3.55E+01
1405,3.71E+01,3.55E+01
1406,3.71E+01,3.55E+01
1407,3.71E+01,3.55E+01
1408,3.71E+01,3.55E+01
1409,3.71E+01,3.55E+01
1410,3.71E+01,3.55E+01
1411,3.71E+01,3.55E+01
1412,3.71E+01,3.55E+01
1413,3.71E+01,3.55E+01
1414,3.71E+01,3.55E+01
1415,3.71E+01,3.55E+01
1416,3.71E+01,3.55E+01
1417,3.71E+01,3.55E+01
1418,3.71E+01,3.55E+01
1419,3.71E+01,3.55E+01
1420,3.71E+01,3.55E+01
1421,3.71E+01,3.55E+01
1422,3.71E+01,3.55E+01
1423,3.71E+01,3.55E+01
1424,3.71E+01,3.55E+01
1425,3.71E+01,3.55E+01
1426,3.71E+01,3.55E+01
1427,3.71E+01,3.55E+01
1428,3.71E+01,3.55E+01
1429,3.71E+01,3.55E+01
1430,3.71E+01,3.55E+01
1431,3.71E+01,3.55E+01
1432,3.71E+01,3.55E+01
1433,3.71E+01,3.55E+01
1434,3.71E+01,3.55E+01
1435,3.71E+01,3.55E+01
1436,3.71E+01,3.55E+01
1437,3.71E+01,3.55E+01
1438,3.71E+01,3.55E+01
1439,3.70E+01,3.55E+01
1440,3.70E+01,3.55E+01
1441,3.70E+01,3.55E+01
1442,3.70E+01,3.55E+01
1443,3.70E+01,3.55E+01
1444,3.70E+01,3.55E+01
1445,3.70E+01,3.55E+01
1446,3.70E+01,3.55E+01
1447,3.70E+01,3.55E+01
1448,3.70E+01,3.55E+01
1449,3.70E+01,3.55E+01
1450,3.71E+01,3.55E+01
1451,3.71E+01,3.55E+01
1452,3.71E+01,3.55E+01
1453,3.71E+01,3.55E+01
1454,3.71E+01,3.55E+01
1455,3.71E+01,3.55E+01
1456,3.70E+01,3.55E+01
1457,3.70E+01,3.55E+01
1458,3.70E+01,3.55E+01
1459,3.70E+01,3.55E+01
1460,3.70E+01,3.55E+01
1461,3.70E+01,3.55E+01
1462,3.71E+01,3.55E+01
1463,3.71E+01,3.55E+01
1464,3.71E+01,3.55E+01
1465,3.71E+01,3.55E+01
1466,3.71E+01,3.55E+01
1467,3.71E+01,3.55E+01
1468,3.71E+01,3.55E+01
1469,3.71E+01,3.55E+01
1470,3.71E+01,3.55E+01
1471,3.71E+01,3.55E+01
1472,3.70E+01,3.55E+01
1473,3.70E+01,3.55E+01
1474,3.70E+01,3.55E+01
1475,3.70E+01,3.55E+01
1476,3.70E+01,3.55E+01
1477,3.70E+01,3.55E+01
1478,3.70E+01,3.55E+01
1479,3.70E+01,3.55E+01
1480,3.70E+01,3.55E+01
1481,3.70E+01,3.55E+01
1482,3.70E+01,3.55E+01
1483,3.70E+01,3.55E+01
1484,3.71E+01,3.55E+01
1485,3.71E+01,3.55E+01
1486,3.71E+01,3.55E+01
1487,3.71E+01,3.55E+01
1488,3.70E+01,3.55E+01
1489,3.70E+01,3.55E+01
1490,3.70E+01,3.55E+01
1491,3.70E+01,3.55E+01
1492,3.70E+01,3.55E+01
1493,3.70E+01,3.55E+01
1494,3.70E+01,3.55E+01
1495,3.71E+01,3.55E+01
1496,3.71E+01,3.55E+01
1497,3.71E+01,3.55E+01
1498,3.71E+01,3.55E+01
1499,3.71E+01,3.55E+01
1500,3.71E+01,3.55E+01
1501,3.71E+01,3.55E+01
1502,3.71E+01,3.55E+01
1503,3.71E+01,3.55E+01
1504,3.71E+01,3.55E+01
1505,3.71E+01,3.55E+01
1506,3.71E+01,3.55E+01
1507,3.71E+01,3.55E+01
1508,3.71E+01,3.55E+01
1509,3.71E+01,3.55E+01
1510,3.71E+01,3.55E+01
1511,3.71E+01,3.55E+01
1512,3.71E+01,3.55E+01
1513,3.71E+01,3.55E+01
1514,3.71E+01,3.55E+01
1515,3.71E+01,3.55E+01
1516,3.71E+01,3.55E+01
1517,3.71E+01,3.55E+01
1518,3.71E+01,3.55E+01
1519,3.71E+01,3.55E+01
1520,3.71E+01,3.55E+01
1521,3.71E+01,3.55E+01
1522,3.71E+01,3.55E+01
1523,3.71E+01,3.55E+01
1524,3.71E+01,3.55E+01
1525,3.71E+01,3.55E+01
1526,3.71E+01,3.55E+01
1527,3.71E+01,3.55E+01
1528,3.71E+01,3.55E+01
1529,3.71E+01,3.55E+01
1530,3.70E+01,3.54E+01
1531,3.70E+01,3.55E+01
1532,3.70E+01,3.54E+01
1533,3.71E+01,3.55E+01
1534,3.71E+01,3.54E+01
1535,3.71E+01,3.55E+01
1536,3.71E+01,3.54E+01
1537,3.71E+01,3.55E+01
1538,3.71E+01,3.54E+01
1539,3.71E+01,3.55E+01
1540,3.71E+01,3.54E+01
1541,3.71E+01,3.55E+01
1542,3.71E+01,3.54E+01
1543,3.71E+01,3.54E+01
1544,3.71E+01,3.54E+01
1545,3.71E+01,3.54E+01
1546,3.71E+01,3.55E+01
1547,3.71E+01,3.54E+01
1548,3.71E+01,3.54E+01
1549,3.71E+01,3.55E+01
1550,3.71E+01,3.54E+01
1551,3.71E+01,3.54E+01
1552,3.71E+01,3.54E+01
1553,3.71E+01,3.54E+01
1554,3.71E+01,3.54E+01
1555,3.71E+01,3.54E+01
1556,3.71E+01,3.54E+01
1557,3.71E+01,3.54E+01
1558,3.71E+01,3.54E+01
1559,3.71E+01,3.54E+01
1560,3.71E+01,3.54E+01
1561,3.71E+01,3.54E+01
1562,3.71E+01,3.54E+01
1563,3.71E+01,3.54E+01
1564,3.71E+01,3.54E+01
1565,3.71E+01,3.54E+01
1566,3.71E+01,3.54E+01
1567,3.71E+01,3.54E+01
1568,3.71E+01,3.54E+01
1569,3.71E+01,3.54E+01
1570,3.71E+01,3.54E+01
1571,3.71E+01,3.54E+01
1572,3.71E+01,3.54E+01
1573,3.71E+01,3.54E+01
1574,3.71E+01,3.54E+01
1575,3.71E+01,3.54E+01
1576,3.71E+01,3.54E+01
1577,3.71E+01,3.54E+01
1578,3.71E+01,3.54E+01
1579,3.71E+01,3.54E+01
1580,3.71E+01,3.54E+01
1581,3.71E+01,3.54E+01
1582,3.71E+01,3.54E+01
1583,3.71E+01,3.54E+01
1584,3.71E+01,3.54E+01
1585,3.71E+01,3.54E+01
1586,3.71E+01,3.54E+01
1587,3.71E+01,3.54E+01
1588,3.71E+01,3.54E+01
1589,3.71E+01,3.54E+01
1590,3.71E+01,3.54E+01
1591,3.71E+01,3.54E+01
1592,3.71E+01,3.54E+01
1593,3.71E+01,3.54E+01
1594,3.71E+01,3.54E+01
1595,3.71E+01,3.54E+01
1596,3.71E+01,3.54E+01
1597,3.71E+01,3.54E+01
1598,3.71E+01,3.54E+01
1599,3.71E+01,3.54E+01
1600,3.71E+01,3.54E+01
1601,3.71E+01,3.54E+01
1602,3.71E+01,3.54E+01
1603,3.71E+01,3.54E+01
1604,3.71E+01,3.54E+01
1605,3.71E+01,3.54E+01
1606,3.71E+01,3.54E+01
1607,3.71E+01,3.54E+01
1608,3.71E+01,3.54E+01
1609,3.71E+01,3.54E+01
1610,3.71E+01,3.54E+01
1611,3.71E+01,3.54E+01
1612,3.71E+01,3.54E+01
1613,3.71E+01,3.54E+01
1614,3.71E+01,3.54E+01
1615,3.71E+01,3.54E+01
1616,3.71E+01,3.54E+01
1617,3.71E+01,3.54E+01
1618,3.71E+01,3.54E+01
1619,3.71E+01,3.54E+01
1620,3.71E+01,3.54E+01
1621,3.71E+01,3.54E+01
1622,3.71E+01,3.54E+01
1623,3.71E+01,3.54E+01
1624,3.71E+01,3.54E+01
1625,3.71E+01,3.54E+01
1626,3.71E+01,3.54E+01
1627,3.71E+01,3.54E+01
1628,3.71E+01,3.54E+01
1629,3.71E+01,3.54E+01
1630,3.71E+01,3.54E+01
1631,3.71E+01,3.54E+01
1632,3.71E+01,3.54E+01
1633,3.71E+01,3.54E+01
1634,3.71E+01,3.54E+01
1635,3.71E+01,3.54E+01
1636,3.71E+01,3.54E+01
1637,3.71E+01,3.54E+01
1638,3.71E+01,3.54E+01
1639,3.71E+01,3.54E+01
1640,3.71E+01,3.54E+01
1641,3.71E+01,3.54E+01
1642,3.71E+01,3.54E+01
1643,3.71E+01,3.54E+01
1644,3.71E+01,3.54E+01
1645,3.71E+01,3.54E+01
1646,3.71E+01,3.54E+01
1647,3.71E+01,3.54E+01
1648,3.71E+01,3.54E+01
1649,3.71E+01,3.54E+01
1650,3.71E+01,3.54E+01
1651,3.71E+01,3.54E+01
1652,3.71E+01,3.54E+01
1653,3.71E+01,3.54E+01
1654,3.71E+01,3.54E+01
1655,3.71E+01,3.54E+01
1656,3.71E+01,3.54E+01
1657,3.71E+01,3.53E+01
1658,3.71E+01,3.54E+01
1659,3.71E+01,3.54E+01
1660,3.71E+01,3.54E+01
1661,3.71E+01,3.54E+01
1662,3.71E+01,3.54E+01
1663,3.71E+01,3.53E+01
1664,3.71E+01,3.54E+01
1665,3.71E+01,3.53E+01
1666,3.71E+01,3.54E+01
1667,3.71E+01,3.53E+01
1668,3.71E+01,3.54E+01
1669,3.71E+01,3.54E+01
1670,3.71E+01,3.53E+01
1671,3.71E+01,3.54E+01
1672,3.71E+01,3.54E+01
1673,3.71E+01,3.53E+01
1674,3.71E+01,3.54E+01
1675,3.71E+01,3.53E+01
1676,3.71E+01,3.53E+01
1677,3.71E+01,3.53E+01
1678,3.71E+01,3.53E+01
1679,3.71E+01,3.54E+01
1680,3.71E+01,3.53E+01
1681,3.71E+01,3.53E+01
1682,3.71E+01,3.53E+01
1683,3.71E+01,3.53E+01
1684,3.71E+01,3.53E+01
1685,3.71E+01,3.53E+01
1686,3.71E+01,3.53E+01
1687,3.71E+01,3.53E+01
1688,3.71E+01,3.53E+01
1689,3.71E+01,3.53E+01
1690,3.71E+01,3.53E+01
1691,3.71E+01,3.53E+01
1692,3.71E+01,3.53E+01
1693,3.71E+01,3.53E+01
1694,3.71E+01,3.53E+01
1695,3.71E+01,3.53E+01
1696,3.71E+01,3.53E+01
1697,3.71E+01,3.53E+01
1698,3.71E+01,3.53E+01
1699,3.71E+01,3.53E+01
1700,3.71E+01,3.53E+01
1701,3.71E+01,3.53E+01
1702,3.71E+01,3.53E+01
1703,3.71E+01,3.53E+01
1704,3.71E+01,3.53E+01
1705,3.71E+01,3.53E+01
1706,3.71E+01,3.53E+01
1707,3.71E+01,3.53E+01
1708,3.71E+01,3.53E+01
1709,3.71E+01,3.53E+01
1710,3.71E+01,3.53E+01
1711,3.71E+01,3.53E+01
1712,3.71E+01,3.53E+01
1713,3.71E+01,3.53E+01
1714,3.71E+01,3.53E+01
1715,3.71E+01,3.53E+01
1716,3.71E+01,3.53E+01
1717,3.71E+01,3.53E+01
1718,3.71E+01,3.53E+01
1719,3.71E+01,3.53E+01
1720,3.71E+01,3.53E+01
1721,3.71E+01,3.53E+01
1722,3.71E+01,3.53E+01
1723,3.71E+01,3.53E+01
1724,3.71E+01,3.53E+01
1725,3.71E+01,3.53E+01
1726,3.71E+01,3.53E+01
1727,3.71E+01,3.53E+01
1728,3.71E+01,3.53E+01
1729,3.71E+01,3.53E+01
1730,3.71E+01,3.53E+01
1731,3.71E+01,3.53E+01
1732,3.70E+01,3.53E+01
1733,3.70E+01,3.53E+01
1734,3.70E+01,3.53E+01
1735,3.71E+01,3.53E+01
1736,3.71E+01,3.53E+01
1737,3.71E+01,3.53E+01
1738,3.71E+01,3.53E+01
1739,3.71E+01,3.53E+01
1740,3.71E+01,3.53E+01
1741,3.71E+01,3.53E+01
1742,3.71E+01,3.53E+01
1743,3.71E+01,3.53E+01
1744,3.71E+01,3.53E+01
1745,3.71E+01,3.53E+01
1746,3.71E+01,3.53E+01
1747,3.71E+01,3.53E+01
1748,3.71E+01,3.53E+01
1749,3.71E+01,3.53E+01
1750,3.71E+01,3.53E+01
1751,3.71E+01,3.53E+01
1752,3.71E+01,3.53E+01
1753,3.71E+01,3.53E+01
1754,3.71E+01,3.53E+01
1755,3.71E+01,3.53E+01
1756,3.71E+01,3.53E+01
1757,3.71E+01,3.53E+01
1758,3.71E+01,3.53E+01
1759,3.71E+01,3.53E+01
1760,3.71E+01,3.53E+01
1761,3.71E+01,3.53E+01
1762,3.71E+01,3.53E+01
1763,3.71E+01,3.53E+01
1764,3.71E+01,3.53E+01
1765,3.71E+01,3.53E+01
1766,3.71E+01,3.53E+01
1767,3.71E+01,3.53E+01
1768,3.71E+01,3.53E+01
1769,3.71E+01,3.53E+01
1770,3.71E+01,3.53E+01
1771,3.71E+01,3.53E+01
1772,3.71E+01,3.53E+01
1773,3.71E+01,3.53E+01
1774,3.71E+01,3.53E+01
1775,3.71E+01,3.53E+01
1776,3.71E+01,3.53E+01
1777,3.70E+01,3.52E+01
1778,3.70E+01,3.53E+01
1779,3.70E+01,3.52E+01
1780,3.70E+01,3.53E+01
1781,3.70E+01,3.52E+01
1782,3.70E+01,3.53E+01
1783,3.70E+01,3.52E+01
1784,3.70E+01,3.53E+01
1785,3.71E+01,3.52E+01
1786,3.71E+01,3.52E+01
1787,3.71E+01,3.53E+01
1788,3.71E+01,3.52E+01
1789,3.71E+01,3.53E+01
1790,3.71E+01,3.52E+01
1791,3.71E+01,3.52E+01
1792,3.71E+01,3.53E+01
1793,3.71E+01,3.52E+01
1794,3.71E+01,3.53E+01
1795,3.71E+01,3.52E+01
1796,3.71E+01,3.52E+01
1797,3.71E+01,3.53E+01
1798,3.71E+01,3.52E+01
1799,3.71E+01,3.52E+01
1800,3.71E+01,3.53E+01
1801,3.71E+01,3.52E+01
1802,3.71E+01,3.52E+01
1803,3.71E+01,3.52E+01
1804,3.71E+01,3.52E+01
1805,3.71E+01,3.52E+01
1806,3.71E+01,3.52E+01
1807,3.71E+01,3.52E+01
1808,3.71E+01,3.52E+01
1809,3.71E+01,3.52E+01
1810,3.71E+01,3.52E+01
1811,3.71E+01,3.52E+01
1812,3.71E+01,3.52E+01
1813,3.71E+01,3.52E+01
1814,3.71E+01,3.52E+01
1815,3.71E+01,3.52E+01
1816,3.71E+01,3.52E+01
1817,3.71E+01,3.52E+01
1818,3.71E+01,3.52E+01
1819,3.71E+01,3.52E+01
1820,3.71E+01,3.52E+01
1821,3.71E+01,3.52E+01
1822,3.71E+01,3.52E+01
1823,3.71E+01,3.52E+01
1824,3.71E+01,3.52E+01
1825,3.71E+01,3.52E+01
1826,3.71E+01,3.52E+01
1827,3.71E+01,3.52E+01
1828,3.71E+01,3.52E+01
1829,3.71E+01,3.52E+01
1830,3.71E+01,3.52E+01
1831,3.71E+01,3.52E+01
1832,3.71E+01,3.52E+01
1833,3.71E+01,3.52E+01
1834,3.71E+01,3.52E+01
1835,3.71E+01,3.52E+01
1836,3.71E+01,3.52E+01
1837,3.71E+01,3.52E+01
1838,3.71E+01,3.52E+01
1839,3.71E+01,3.52E+01
1840,3.71E+01,3.52E+01
1841,3.71E+01,3.52E+01
1842,3.71E+01,3.52E+01
1843,3.71E+01,3.52E+01
1844,3.71E+01,3.52E+01
1845,3.71E+01,3.52E+01
1846,3.71E+01,3.52E+01
1847,3.71E+01,3.52E+01
1848,3.71E+01,3.52E+01
1849,3.71E+01,3.52E+01
1850,3.71E+01,3.52E+01
1851,3.71E+01,3.52E+01
1852,3.71E+01,3.52E+01
1853,3.71E+01,3.52E+01
1854,3.71E+01,3.52E+01
1855,3.71E+01,3.52E+01
1856,3.71E+01,3.52E+01
1857,3.71E+01,3.52E+01
1858,3.71E+01,3.52E+01
1859,3.71E+01,3.52E+01
1860,3.71E+01,3.52E+01
1861,3.71E+01,3.52E+01
1862,3.71E+01,3.52E+01
1863,3.71E+01,3.52E+01
1864,3.71E+01,3.52E+01
1865,3.71E+01,3.52E+01
1866,3.71E+01,3.52E+01
1867,3.71E+01,3.52E+01
1868,3.71E+01,3.52E+01
1869,3.71E+01,3.52E+01
1870,3.71E+01,3.52E+01
1871,3.71E+01,3.52E+01
1872,3.71E+01,3.52E+01
1873,3.71E+01,3.52E+01
1874,3.71E+01,3.52E+01
1875,3.71E+01,3.52E+01
1876,3.71E+01,3.51E+01
1877,3.71E+01,3.52E+01
1878,3.71E+01,3.52E+01
1879,3.71E+01,3.52E+01
1880,3.71E+01,3.52E+01
1881,3.71E+01,3.52E+01
1882,3.71E+01,3.51E+01
1883,3.71E+01,3.52E+01
1884,3.71E+01,3.51E+01
1885,3.71E+01,3.52E+01
1886,3.71E+01,3.51E+01
1887,3.71E+01,3.52E+01
1888,3.71E+01,3.51E+01
1889,3.71E+01,3.52E+01
1890,3.71E+01,3.51E+01
1891,3.71E+01,3.52E+01
1892,3.71E+01,3.51E+01
1893,3.71E+01,3.51E+01
1894,3.71E+01,3.51E+01
1895,3.71E+01,3.51E+01
1896,3.71E+01,3.51E+01
1897,3.71E+01,3.51E+01
1898,3.71E+01,3.51E+01
1899,3.71E+01,3.51E+01
1900,3.71E+01,3.51E+01
1901,3.71E+01,3.51E+01
1902,3.71E+01,3.51E+01
1903,3.71E+01,3.51E+01
1904,3.71E+01,3.51E+01
1905,3.71E+01,3.51E+01
1906,3.71E+01,3.51E+01
1907,3.71E+01,3.51E+01
1908,3.71E+01,3.51E+01
1909,3.71E+01,3.51E+01
1910,3.71E+01,3.51E+01
1911,3.71E+01,3.51E+01
1912,3.71E+01,3.51E+01
1913,3.71E+01,3.51E+01
1914,3.71E+01,3.51E+01
1915,3.71E+01,3.51E+01
1916,3.71E+01,3.51E+01
1917,3.71E+01,3.51E+01
1918,3.71E+01,3.51E+01
1919,3.71E+01,3.51E+01
1920,3.71E+01,3.51E+01
1921,3.71E+01,3.51E+01
1922,3.71E+01,3.51E+01
1923,3.71E+01,3.51E+01
1924,3.71E+01,3.51E+01
1925,3.71E+01,3.51E+01
1926,3.71E+01,3.51E+01
1927,3.71E+01,3.51E+01
1928,3.71E+01,3.51E+01
1929,3.71E+01,3.51E+01
1930,3.71E+01,3.51E+01
1931,3.71E+01,3.51E+01
1932,3.71E+01,3.51E+01
1933,3.71E+01,3.51E+01
1934,3.71E+01,3.51E+01
1935,3.71E+01,3.51E+01
1936,3.71E+01,3.51E+01
1937,3.71E+01,3.51E+01
1938,3.71E+01,3.51E+01
1939,3.71E+01,3.51E+01
1940,3.71E+01,3.51E+01
1941,3.71E+01,3.51E+01
1942,3.71E+01,3.51E+01
1943,3.71E+01,3.51E+01
1944,3.71E+01,3.51E+01
1945,3.71E+01,3.51E+01
1946,3.70E+01,3.51E+01
1947,3.70E+01,3.51E+01
1948,3.70E+01,3.51E+01
1949,3.70E+01,3.51E+01
1950,3.70E+01,3.51E+01
1951,3.70E+01,3.51E+01
1952,3.70E+01,3.51E+01
1953,3.70E+01,3.51E+01
1954,3.70E+01,3.51E+01
1955,3.70E+01,3.51E+01
1956,3.70E+01,3.51E+01
1957,3.71E+01,3.51E+01
1958,3.71E+01,3.51E+01
1959,3.71E+01,3.51E+01
1960,3.71E+01,3.51E+01
1961,3.71E+01,3.51E+01
1962,3.71E+01,3.51E+01
1963,3.71E+01,3.51E+01
1964,3.71E+01,3.51E+01
1965,3.71E+01,3.51E+01
1966,3.71E+01,3.51E+01
1967,3.71E+01,3.51E+01
1968,3.71E+01,3.51E+01
1969,3.71E+01,3.51E+01
1970,3.71E+01,3.51E+01
1971,3.71E+01,3.51E+01
1972,3.71E+01,3.51E+01
1973,3.71E+01,3.51E+01
1974,3.71E+01,3.50E+01
1975,3.71E+01,3.51E+01
1976,3.71E+01,3.51E+01
1977,3.71E+01,3.51E+01
1978,3.71E+01,3.50E+01
1979,3.71E+01,3.51E+01
1980,3.71E+01,3.51E+01
1981,3.71E+01,3.51E+01
1982,3.71E+01,3.51E+01
1983,3.71E+01,3.51E+01
1984,3.71E+01,3.51E+01
1985,3.71E+01,3.51E+01
1986,3.71E+01,3.50E+01
1987,3.71E+01,3.51E+01
1988,3.71E+01,3.51E+01
1989,3.71E+01,3.51E+01
1990,3.71E+01,3.51E+01
1991,3.71E+01,3.50E+01
1992,3.71E+01,3.51E+01
1993,3.71E+01,3.51E+01
1994,3.71E+01,3.50E+01
1995,3.71E+01,3.50E+01
1996,3.71E+01,3.51E+01
1997,3.71E+01,3.51E+01
1998,3.71E+01,3.50E+01
1999,3.71E+01,3.50E+01
2000,3.71E+01,3.50E+01


==> psnrvaluesdw.csv <==
idx,ensure,mse
1,2.69E+01,2.69E+01
2,2.89E+01,2.98E+01
3,2.93E+01,3.01E+01
4,2.97E+01,3.05E+01
5,3.00E+01,3.08E+01
6,3.03E+01,3.11E+01
7,3.07E+01,3.14E+01
8,3.09E+01,3.16E+01
9,3.12E+01,3.18E+01
10,3.14E+01,3.19E+01
11,3.16E+01,3.19E+01
12,3.17E+01,3.20E+01
13,3.19E+01,3.20E+01
14,3.20E+01,3.20E+01
15,3.20E+01,3.20E+01
16,3.21E+01,3.20E+01
17,3.21E+01,3.20E+01
18,3.21E+01,3.20E+01
19,3.22E+01,3.20E+01
20,3.22E+01,3.20E+01
21,3.22E+01,3.19E+01
22,3.22E+01,3.19E+01
23,3.22E+01,3.19E+01
24,3.23E+01,3.19E+01
25,3.23E+01,3.19E+01
26,3.23E+01,3.19E+01
27,3.23E+01,3.19E+01
28,3.23E+01,3.19E+01
29,3.24E+01,3.19E+01
30,3.24E+01,3.19E+01
31,3.24E+01,3.19E+01
32,3.24E+01,3.19E+01
33,3.24E+01,3.20E+01
34,3.25E+01,3.20E+01
35,3.25E+01,3.20E+01
36,3.25E+01,3.20E+01
37,3.25E+01,3.20E+01
38,3.25E+01,3.20E+01
39,3.25E+01,3.21E+01
40,3.26E+01,3.21E+01
41,3.26E+01,3.21E+01
42,3.26E+01,3.21E+01
43,3.26E+01,3.21E+01
44,3.26E+01,3.21E+01
45,3.26E+01,3.22E+01
46,3.26E+01,3.22E+01
47,3.26E+01,3.22E+01
48,3.26E+01,3.22E+01
49,3.26E+01,3.22E+01
50,3.26E+01,3.23E+01
51,3.27E+01,3.23E+01
52,3.27E+01,3.23E+01
53,3.27E+01,3.23E+01
54,3.27E+01,3.23E+01
55,3.27E+01,3.23E+01
56,3.27E+01,3.24E+01
57,3.27E+01,3.24E+01
58,3.27E+01,3.24E+01
59,3.27E+01,3.24E+01
60,3.27E+01,3.24E+01
61,3.27E+01,3.24E+01
62,3.27E+01,3.24E+01
63,3.27E+01,3.25E+01
64,3.27E+01,3.25E+01
65,3.27E+01,3.25E+01
66,3.27E+01,3.25E+01
67,3.27E+01,3.25E+01
68,3.28E+01,3.25E+01
69,3.28E+01,3.25E+01
70,3.28E+01,3.25E+01
71,3.28E+01,3.25E+01
72,3.28E+01,3.25E+01
73,3.28E+01,3.26E+01
74,3.28E+01,3.26E+01
75,3.28E+01,3.26E+01
76,3.28E+01,3.26E+01
77,3.28E+01,3.26E+01
78,3.28E+01,3.26E+01
79,3.28E+01,3.26E+01
80,3.28E+01,3.26E+01
81,3.28E+01,3.26E+01
82,3.28E+01,3.26E+01
83,3.28E+01,3.26E+01
84,3.28E+01,3.26E+01
85,3.28E+01,3.27E+01
86,3.28E+01,3.27E+01
87,3.28E+01,3.27E+01
88,3.28E+01,3.27E+01
89,3.28E+01,3.27E+01
90,3.28E+01,3.27E+01
91,3.28E+01,3.27E+01
92,3.28E+01,3.27E+01
93,3.28E+01,3.27E+01
94,3.28E+01,3.27E+01
95,3.29E+01,3.27E+01
96,3.29E+01,3.27E+01
97,3.29E+01,3.28E+01
98,3.29E+01,3.28E+01
99,3.29E+01,3.28E+01
100,3.29E+01,3.28E+01
101,3.29E+01,3.28E+01
102,3.29E+01,3.28E+01
103,3.29E+01,3.28E+01
104,3.29E+01,3.28E+01
105,3.29E+01,3.28E+01
106,3.29E+01,3.28E+01
107,3.29E+01,3.29E+01
108,3.29E+01,3.29E+01
109,3.29E+01,3.29E+01
110,3.29E+01,3.29E+01
111,3.29E+01,3.29E+01
112,3.29E+01,3.29E+01
113,3.29E+01,3.29E+01
114,3.30E+01,3.29E+01
115,3.30E+01,3.29E+01
116,3.30E+01,3.29E+01
117,3.30E+01,3.29E+01
118,3.30E+01,3.30E+01
119,3.30E+01,3.30E+01
120,3.30E+01,3.30E+01
121,3.30E+01,3.30E+01
122,3.30E+01,3.30E+01
123,3.30E+01,3.30E+01
124,3.30E+01,3.30E+01
125,3.30E+01,3.30E+01
126,3.30E+01,3.30E+01
127,3.30E+01,3.30E+01
128,3.30E+01,3.30E+01
129,3.31E+01,3.30E+01
130,3.31E+01,3.31E+01
131,3.31E+01,3.31E+01
132,3.31E+01,3.31E+01
133,3.31E+01,3.31E+01
134,3.31E+01,3.31E+01
135,3.31E+01,3.31E+01
136,3.31E+01,3.31E+01
137,3.31E+01,3.31E+01
138,3.31E+01,3.31E+01
139,3.32E+01,3.31E+01
140,3.32E+01,3.31E+01
141,3.32E+01,3.32E+01
142,3.32E+01,3.32E+01
143,3.32E+01,3.32E+01
144,3.32E+01,3.32E+01
145,3.32E+01,3.32E+01
146,3.32E+01,3.32E+01
147,3.32E+01,3.32E+01
148,3.32E+01,3.32E+01
149,3.32E+01,3.32E+01
150,3.32E+01,3.32E+01
151,3.33E+01,3.32E+01
152,3.33E+01,3.33E+01
153,3.33E+01,3.33E+01
154,3.33E+01,3.33E+01
155,3.33E+01,3.33E+01
156,3.33E+01,3.33E+01
157,3.33E+01,3.33E+01
158,3.33E+01,3.33E+01
159,3.33E+01,3.33E+01
160,3.33E+01,3.33E+01
161,3.33E+01,3.33E+01
162,3.33E+01,3.33E+01
163,3.33E+01,3.34E+01
164,3.33E+01,3.34E+01
165,3.33E+01,3.34E+01
166,3.33E+01,3.34E+01
167,3.33E+01,3.34E+01
168,3.33E+01,3.34E+01
169,3.33E+01,3.34E+01
170,3.34E+01,3.34E+01
171,3.34E+01,3.34E+01
172,3.34E+01,3.34E+01
173,3.34E+01,3.34E+01
174,3.34E+01,3.34E+01
175,3.34E+01,3.35E+01
176,3.34E+01,3.35E+01
177,3.34E+01,3.35E+01
178,3.34E+01,3.35E+01
179,3.34E+01,3.35E+01
180,3.34E+01,3.35E+01
181,3.34E+01,3.35E+01
182,3.34E+01,3.35E+01
183,3.34E+01,3.35E+01
184,3.34E+01,3.35E+01
185,3.34E+01,3.35E+01
186,3.34E+01,3.35E+01
187,3.34E+01,3.36E+01
188,3.34E+01,3.36E+01
189,3.34E+01,3.36E+01
190,3.34E+01,3.36E+01
191,3.34E+01,3.36E+01
192,3.35E+01,3.36E+01
193,3.35E+01,3.36E+01
194,3.35E+01,3.36E+01
195,3.35E+01,3.36E+01
196,3.35E+01,3.36E+01
197,3.35E+01,3.36E+01
198,3.34E+01,3.36E+01
199,3.34E+01,3.36E+01
200,3.34E+01,3.36E+01
201,3.34E+01,3.37E+01
202,3.34E+01,3.37E+01
203,3.35E+01,3.37E+01
204,3.35E+01,3.37E+01
205,3.35E+01,3.37E+01
206,3.35E+01,3.37E+01
207,3.35E+01,3.37E+01
208,3.35E+01,3.37E+01
209,3.35E+01,3.37E+01
210,3.35E+01,3.37E+01
211,3.35E+01,3.37E+01
212,3.35E+01,3.37E+01
213,3.35E+01,3.37E+01
214,3.35E+01,3.38E+01
215,3.35E+01,3.38E+01
216,3.35E+01,3.38E+01
217,3.35E+01,3.38E+01
218,3.35E+01,3.38E+01
219,3.35E+01,3.38E+01
220,3.35E+01,3.38E+01
221,3.35E+01,3.38E+01
222,3.35E+01,3.38E+01
223,3.35E+01,3.38E+01
224,3.35E+01,3.38E+01
225,3.35E+01,3.38E+01
226,3.35E+01,3.38E+01
227,3.35E+01,3.38E+01
228,3.35E+01,3.38E+01
229,3.35E+01,3.38E+01
230,3.35E+01,3.39E+01
231,3.35E+01,3.39E+01
232,3.35E+01,3.39E+01
233,3.36E+01,3.39E+01
234,3.36E+01,3.39E+01
235,3.36E+01,3.39E+01
236,3.36E+01,3.39E+01
237,3.36E+01,3.39E+01
238,3.36E+01,3.39E+01
239,3.36E+01,3.39E+01
240,3.36E+01,3.39E+01
241,3.36E+01,3.39E+01
242,3.36E+01,3.39E+01
243,3.36E+01,3.39E+01
244,3.36E+01,3.39E+01
245,3.36E+01,3.40E+01
246,3.36E+01,3.40E+01
247,3.36E+01,3.40E+01
248,3.36E+01,3.40E+01
249,3.36E+01,3.40E+01
250,3.36E+01,3.40E+01
251,3.36E+01,3.40E+01
252,3.36E+01,3.40E+01
253,3.36E+01,3.40E+01
254,3.36E+01,3.40E+01
255,3.36E+01,3.40E+01
256,3.36E+01,3.40E+01
257,3.36E+01,3.40E+01
258,3.36E+01,3.40E+01
259,3.36E+01,3.40E+01
260,3.36E+01,3.40E+01
261,3.36E+01,3.40E+01
262,3.36E+01,3.41E+01
263,3.36E+01,3.41E+01
264,3.36E+01,3.41E+01
265,3.36E+01,3.41E+01
266,3.36E+01,3.41E+01
267,3.36E+01,3.41E+01
268,3.36E+01,3.41E+01
269,3.36E+01,3.41E+01
270,3.37E+01,3.41E+01
271,3.37E+01,3.41E+01
272,3.37E+01,3.41E+01
273,3.37E+01,3.41E+01
274,3.37E+01,3.41E+01
275,3.37E+01,3.41E+01
276,3.37E+01,3.41E+01
277,3.37E+01,3.41E+01
278,3.37E+01,3.42E+01
279,3.37E+01,3.42E+01
280,3.37E+01,3.42E+01
281,3.37E+01,3.42E+01
282,3.37E+01,3.42E+01
283,3.37E+01,3.42E+01
284,3.37E+01,3.42E+01
285,3.37E+01,3.42E+01
286,3.37E+01,3.42E+01
287,3.37E+01,3.42E+01
288,3.38E+01,3.42E+01
289,3.38E+01,3.42E+01
290,3.38E+01,3.42E+01
291,3.38E+01,3.42E+01
292,3.38E+01,3.42E+01
293,3.38E+01,3.42E+01
294,3.38E+01,3.42E+01
295,3.38E+01,3.42E+01
296,3.38E+01,3.43E+01
297,3.38E+01,3.43E+01
298,3.38E+01,3.43E+01
299,3.38E+01,3.43E+01
300,3.38E+01,3.43E+01
301,3.38E+01,3.43E+01
302,3.38E+01,3.43E+01
303,3.38E+01,3.43E+01
304,3.38E+01,3.43E+01
305,3.38E+01,3.43E+01
306,3.38E+01,3.43E+01
307,3.38E+01,3.43E+01
308,3.38E+01,3.43E+01
309,3.38E+01,3.43E+01
310,3.39E+01,3.43E+01
311,3.39E+01,3.43E+01
312,3.39E+01,3.43E+01
313,3.39E+01,3.43E+01
314,3.39E+01,3.43E+01
315,3.39E+01,3.44E+01
316,3.39E+01,3.44E+01
317,3.39E+01,3.44E+01
318,3.39E+01,3.44E+01
319,3.39E+01,3.44E+01
320,3.39E+01,3.44E+01
321,3.39E+01,3.44E+01
322,3.39E+01,3.44E+01
323,3.39E+01,3.44E+01
324,3.39E+01,3.44E+01
325,3.39E+01,3.44E+01
326,3.39E+01,3.44E+01
327,3.39E+01,3.44E+01
328,3.39E+01,3.44E+01
329,3.39E+01,3.44E+01
330,3.39E+01,3.44E+01
331,3.39E+01,3.44E+01
332,3.39E+01,3.44E+01
333,3.39E+01,3.44E+01
334,3.40E+01,3.44E+01
335,3.40E+01,3.44E+01
336,3.40E+01,3.44E+01
337,3.40E+01,3.44E+01
338,3.40E+01,3.44E+01
339,3.40E+01,3.44E+01
340,3.40E+01,3.45E+01
341,3.40E+01,3.45E+01
342,3.40E+01,3.45E+01
343,3.41E+01,3.45E+01
344,3.41E+01,3.45E+01
345,3.41E+01,3.45E+01
346,3.41E+01,3.45E+01
347,3.41E+01,3.45E+01
348,3.41E+01,3.45E+01
349,3.41E+01,3.45E+01
350,3.41E+01,3.45E+01
351,3.41E+01,3.45E+01
352,3.41E+01,3.45E+01
353,3.41E+01,3.45E+01
354,3.41E+01,3.45E+01
355,3.41E+01,3.45E+01
356,3.41E+01,3.45E+01
357,3.41E+01,3.45E+01
358,3.41E+01,3.45E+01
359,3.41E+01,3.45E+01
360,3.41E+01,3.45E+01
361,3.41E+01,3.45E+01
362,3.41E+01,3.45E+01
363,3.41E+01,3.45E+01
364,3.41E+01,3.45E+01
365,3.41E+01,3.45E+01
366,3.41E+01,3.46E+01
367,3.41E+01,3.46E+01
368,3.41E+01,3.46E+01
369,3.40E+01,3.46E+01
370,3.40E+01,3.46E+01
371,3.40E+01,3.46E+01
372,3.40E+01,3.46E+01
373,3.41E+01,3.46E+01
374,3.41E+01,3.46E+01
375,3.41E+01,3.46E+01
376,3.41E+01,3.46E+01
377,3.41E+01,3.46E+01
378,3.41E+01,3.46E+01
379,3.41E+01,3.46E+01
380,3.41E+01,3.46E+01
381,3.42E+01,3.46E+01
382,3.42E+01,3.46E+01
383,3.42E+01,3.46E+01
384,3.42E+01,3.46E+01
385,3.42E+01,3.46E+01
386,3.42E+01,3.46E+01
387,3.42E+01,3.46E+01
388,3.42E+01,3.46E+01
389,3.42E+01,3.46E+01
390,3.42E+01,3.46E+01
391,3.42E+01,3.46E+01
392,3.42E+01,3.46E+01
393,3.42E+01,3.46E+01
394,3.42E+01,3.46E+01
395,3.42E+01,3.46E+01
396,3.42E+01,3.46E+01
397,3.42E+01,3.47E+01
398,3.42E+01,3.47E+01
399,3.42E+01,3.47E+01
400,3.42E+01,3.47E+01
401,3.42E+01,3.47E+01
402,3.42E+01,3.47E+01
403,3.42E+01,3.47E+01
404,3.42E+01,3.47E+01
405,3.42E+01,3.47E+01
406,3.42E+01,3.47E+01
407,3.42E+01,3.47E+01
408,3.42E+01,3.47E+01
409,3.42E+01,3.47E+01
410,3.42E+01,3.47E+01
411,3.42E+01,3.47E+01
412,3.42E+01,3.47E+01
413,3.42E+01,3.47E+01
414,3.42E+01,3.47E+01
415,3.42E+01,3.47E+01
416,3.42E+01,3.47E+01
417,3.42E+01,3.47E+01
418,3.43E+01,3.47E+01
419,3.43E+01,3.47E+01
420,3.43E+01,3.47E+01
421,3.43E+01,3.47E+01
422,3.43E+01,3.47E+01
423,3.43E+01,3.47E+01
424,3.42E+01,3.47E+01
425,3.42E+01,3.47E+01
426,3.42E+01,3.47E+01
427,3.42E+01,3.48E+01
428,3.43E+01,3.48E+01
429,3.43E+01,3.48E+01
430,3.43E+01,3.48E+01
431,3.43E+01,3.48E+01
432,3.43E+01,3.48E+01
433,3.43E+01,3.48E+01
434,3.43E+01,3.48E+01
435,3.43E+01,3.48E+01
436,3.43E+01,3.48E+01
437,3.43E+01,3.48E+01
438,3.43E+01,3.48E+01
439,3.43E+01,3.48E+01
440,3.43E+01,3.48E+01
441,3.43E+01,3.48E+01
442,3.43E+01,3.48E+01
443,3.43E+01,3.48E+01
444,3.43E+01,3.48E+01
445,3.44E+01,3.48E+01
446,3.43E+01,3.48E+01
447,3.43E+01,3.48E+01
448,3.43E+01,3.48E+01
449,3.43E+01,3.48E+01
450,3.43E+01,3.48E+01
451,3.43E+01,3.48E+01
452,3.43E+01,3.48E+01
453,3.43E+01,3.48E+01
454,3.44E+01,3.48E+01
455,3.44E+01,3.48E+01
456,3.44E+01,3.48E+01
457,3.44E+01,3.48E+01
458,3.44E+01,3.48E+01
459,3.44E+01,3.48E+01
460,3.44E+01,3.48E+01
461,3.44E+01,3.49E+01
462,3.44E+01,3.49E+01
463,3.44E+01,3.49E+01
464,3.44E+01,3.49E+01
465,3.44E+01,3.49E+01
466,3.44E+01,3.49E+01
467,3.44E+01,3.49E+01
468,3.44E+01,3.49E+01
469,3.44E+01,3.49E+01
470,3.44E+01,3.49E+01
471,3.44E+01,3.49E+01
472,3.44E+01,3.49E+01
473,3.44E+01,3.49E+01
474,3.44E+01,3.49E+01
475,3.44E+01,3.49E+01
476,3.44E+01,3.49E+01
477,3.44E+01,3.49E+01
478,3.44E+01,3.49E+01
479,3.44E+01,3.49E+01
480,3.44E+01,3.49E+01
481,3.45E+01,3.49E+01
482,3.45E+01,3.49E+01
483,3.45E+01,3.49E+01
484,3.45E+01,3.49E+01
485,3.45E+01,3.49E+01
486,3.45E+01,3.49E+01
487,3.45E+01,3.49E+01
488,3.45E+01,3.49E+01
489,3.45E+01,3.49E+01
490,3.45E+01,3.49E+01
491,3.45E+01,3.49E+01
492,3.45E+01,3.49E+01
493,3.45E+01,3.49E+01
494,3.45E+01,3.49E+01
495,3.45E+01,3.49E+01
496,3.45E+01,3.49E+01
497,3.45E+01,3.50E+01
498,3.45E+01,3.50E+01
499,3.45E+01,3.50E+01
500,3.45E+01,3.50E+01
501,3.45E+01,3.50E+01
502,3.45E+01,3.50E+01
503,3.45E+01,3.50E+01
504,3.45E+01,3.50E+01
505,3.45E+01,3.50E+01
506,3.45E+01,3.50E+01
507,3.45E+01,3.50E+01
508,3.45E+01,3.50E+01
509,3.45E+01,3.50E+01
510,3.45E+01,3.50E+01
511,3.45E+01,3.50E+01
512,3.45E+01,3.50E+01
513,3.45E+01,3.50E+01
514,3.44E+01,3.50E+01
515,3.44E+01,3.50E+01
516,3.44E+01,3.50E+01
517,3.44E+01,3.50E+01
518,3.44E+01,3.50E+01
519,3.43E+01,3.50E+01
520,3.43E+01,3.50E+01
521,3.43E+01,3.50E+01
522,3.43E+01,3.50E+01
523,3.43E+01,3.50E+01
524,3.43E+01,3.50E+01
525,3.42E+01,3.50E+01
526,3.42E+01,3.50E+01
527,3.42E+01,3.50E+01
528,3.42E+01,3.50E+01
529,3.42E+01,3.50E+01
530,3.42E+01,3.50E+01
531,3.42E+01,3.50E+01
532,3.42E+01,3.50E+01
533,3.43E+01,3.50E+01
534,3.43E+01,3.50E+01
535,3.43E+01,3.50E+01
536,3.43E+01,3.50E+01
537,3.43E+01,3.50E+01
538,3.43E+01,3.50E+01
539,3.44E+01,3.50E+01
540,3.44E+01,3.50E+01
541,3.44E+01,3.50E+01
542,3.44E+01,3.51E+01
543,3.44E+01,3.50E+01
544,3.44E+01,3.51E+01
545,3.44E+01,3.50E+01
546,3.44E+01,3.51E+01
547,3.44E+01,3.50E+01
548,3.45E+01,3.51E+01
549,3.45E+01,3.51E+01
550,3.45E+01,3.51E+01
551,3.45E+01,3.51E+01
552,3.45E+01,3.51E+01
553,3.45E+01,3.51E+01
554,3.46E+01,3.51E+01
555,3.46E+01,3.51E+01
556,3.46E+01,3.51E+01
557,3.46E+01,3.51E+01
558,3.46E+01,3.51E+01
559,3.47E+01,3.51E+01
560,3.47E+01,3.51E+01
561,3.47E+01,3.51E+01
562,3.47E+01,3.51E+01
563,3.47E+01,3.51E+01
564,3.47E+01,3.51E+01
565,3.47E+01,3.51E+01
566,3.47E+01,3.51E+01
567,3.47E+01,3.51E+01
568,3.47E+01,3.51E+01
569,3.47E+01,3.51E+01
570,3.47E+01,3.51E+01
571,3.47E+01,3.51E+01
572,3.47E+01,3.51E+01
573,3.47E+01,3.51E+01
574,3.47E+01,3.51E+01
575,3.47E+01,3.51E+01
576,3.47E+01,3.51E+01
577,3.47E+01,3.51E+01
578,3.47E+01,3.51E+01
579,3.47E+01,3.51E+01
580,3.47E+01,3.51E+01
581,3.47E+01,3.51E+01
582,3.47E+01,3.51E+01
583,3.47E+01,3.51E+01
584,3.47E+01,3.51E+01
585,3.47E+01,3.51E+01
586,3.47E+01,3.51E+01
587,3.47E+01,3.51E+01
588,3.47E+01,3.51E+01
589,3.47E+01,3.51E+01
590,3.47E+01,3.51E+01
591,3.47E+01,3.51E+01
592,3.47E+01,3.51E+01
593,3.47E+01,3.51E+01
594,3.47E+01,3.51E+01
595,3.47E+01,3.51E+01
596,3.47E+01,3.51E+01
597,3.47E+01,3.51E+01
598,3.47E+01,3.51E+01
599,3.46E+01,3.51E+01
600,3.46E+01,3.51E+01
601,3.46E+01,3.51E+01
602,3.46E+01,3.51E+01
603,3.46E+01,3.51E+01
604,3.46E+01,3.52E+01
605,3.46E+01,3.51E+01
606,3.46E+01,3.51E+01
607,3.45E+01,3.51E+01
608,3.45E+01,3.51E+01
609,3.45E+01,3.52E+01
610,3.45E+01,3.51E+01
611,3.45E+01,3.52E+01
612,3.45E+01,3.51E+01
613,3.45E+01,3.52E+01
614,3.45E+01,3.52E+01
615,3.45E+01,3.52E+01
616,3.45E+01,3.52E+01
617,3.45E+01,3.52E+01
618,3.45E+01,3.52E+01
619,3.45E+01,3.52E+01
620,3.45E+01,3.52E+01
621,3.45E+01,3.52E+01
622,3.45E+01,3.52E+01
623,3.45E+01,3.52E+01
624,3.45E+01,3.52E+01
625,3.45E+01,3.52E+01
626,3.45E+01,3.52E+01
627,3.45E+01,3.52E+01
628,3.45E+01,3.52E+01
629,3.45E+01,3.52E+01
630,3.45E+01,3.52E+01
631,3.45E+01,3.52E+01
632,3.45E+01,3.52E+01
633,3.45E+01,3.52E+01
634,3.45E+01,3.52E+01
635,3.45E+01,3.52E+01
636,3.46E+01,3.52E+01
637,3.46E+01,3.52E+01
638,3.46E+01,3.52E+01
639,3.46E+01,3.52E+01
640,3.46E+01,3.52E+01
641,3.46E+01,3.52E+01
642,3.47E+01,3.52E+01
643,3.47E+01,3.52E+01
644,3.47E+01,3.52E+01
645,3.47E+01,3.52E+01
646,3.46E+01,3.52E+01
647,3.46E+01,3.52E+01
648,3.46E+01,3.52E+01
649,3.46E+01,3.52E+01
650,3.46E+01,3.52E+01
651,3.46E+01,3.52E+01
652,3.45E+01,3.52E+01
653,3.46E+01,3.52E+01
654,3.46E+01,3.52E+01
655,3.46E+01,3.52E+01
656,3.46E+01,3.52E+01
657,3.46E+01,3.52E+01
658,3.46E+01,3.52E+01
659,3.46E+01,3.52E+01
660,3.46E+01,3.52E+01
661,3.46E+01,3.52E+01
662,3.47E+01,3.52E+01
663,3.47E+01,3.52E+01
664,3.47E+01,3.52E+01
665,3.47E+01,3.52E+01
666,3.47E+01,3.52E+01
667,3.47E+01,3.52E+01
668,3.47E+01,3.52E+01
669,3.47E+01,3.52E+01
670,3.47E+01,3.52E+01
671,3.47E+01,3.52E+01
672,3.47E+01,3.52E+01
673,3.47E+01,3.52E+01
674,3.47E+01,3.52E+01
675,3.47E+01,3.52E+01
676,3.47E+01,3.52E+01
677,3.47E+01,3.52E+01
678,3.47E+01,3.52E+01
679,3.47E+01,3.52E+01
680,3.47E+01,3.52E+01
681,3.47E+01,3.52E+01
682,3.47E+01,3.52E+01
683,3.47E+01,3.52E+01
684,3.47E+01,3.52E+01
685,3.47E+01,3.52E+01
686,3.47E+01,3.52E+01
687,3.47E+01,3.52E+01
688,3.47E+01,3.52E+01
689,3.47E+01,3.53E+01
690,3.47E+01,3.52E+01
691,3.47E+01,3.53E+01
692,3.47E+01,3.52E+01
693,3.47E+01,3.53E+01
694,3.48E+01,3.52E+01
695,3.47E+01,3.53E+01
696,3.47E+01,3.52E+01
697,3.47E+01,3.53E+01
698,3.47E+01,3.52E+01
699,3.47E+01,3.53E+01
700,3.47E+01,3.52E+01
701,3.48E+01,3.53E+01
702,3.48E+01,3.52E+01
703,3.48E+01,3.53E+01
704,3.48E+01,3.52E+01
705,3.48E+01,3.53E+01
706,3.48E+01,3.52E+01
707,3.48E+01,3.53E+01
708,3.48E+01,3.52E+01
709,3.48E+01,3.53E+01
710,3.48E+01,3.52E+01
711,3.48E+01,3.53E+01
712,3.48E+01,3.52E+01
713,3.48E+01,3.53E+01
714,3.48E+01,3.52E+01
715,3.47E+01,3.53E+01
716,3.47E+01,3.53E+01
717,3.47E+01,3.53E+01
718,3.47E+01,3.53E+01
719,3.46E+01,3.52E+01
720,3.46E+01,3.53E+01
721,3.47E+01,3.52E+01
722,3.47E+01,3.53E+01
723,3.47E+01,3.53E+01
724,3.47E+01,3.53E+01
725,3.47E+01,3.53E+01
726,3.47E+01,3.53E+01
727,3.48E+01,3.53E+01
728,3.48E+01,3.53E+01
729,3.48E+01,3.53E+01
730,3.48E+01,3.53E+01
731,3.48E+01,3.53E+01
732,3.48E+01,3.53E+01
733,3.48E+01,3.53E+01
734,3.48E+01,3.53E+01
735,3.48E+01,3.53E+01
736,3.48E+01,3.53E+01
737,3.48E+01,3.53E+01
738,3.48E+01,3.53E+01
739,3.48E+01,3.53E+01
740,3.48E+01,3.53E+01
741,3.48E+01,3.53E+01
742,3.48E+01,3.53E+01
743,3.48E+01,3.53E+01
744,3.48E+01,3.53E+01
745,3.48E+01,3.53E+01
746,3.48E+01,3.53E+01
747,3.48E+01,3.53E+01
748,3.48E+01,3.53E+01
749,3.49E+01,3.53E+01
750,3.49E+01,3.53E+01
751,3.49E+01,3.53E+01
752,3.49E+01,3.53E+01
753,3.50E+01,3.53E+01
754,3.50E+01,3.53E+01
755,3.50E+01,3.53E+01
756,3.50E+01,3.53E+01
757,3.50E+01,3.53E+01
758,3.50E+01,3.53E+01
759,3.51E+01,3.53E+01
760,3.51E+01,3.53E+01
761,3.51E+01,3.53E+01
762,3.51E+01,3.53E+01
763,3.51E+01,3.53E+01
764,3.51E+01,3.53E+01
765,3.50E+01,3.53E+01
766,3.50E+01,3.53E+01
767,3.50E+01,3.53E+01
768,3.50E+01,3.53E+01
769,3.50E+01,3.53E+01
770,3.50E+01,3.53E+01
771,3.50E+01,3.53E+01
772,3.50E+01,3.53E+01
773,3.50E+01,3.53E+01
774,3.50E+01,3.53E+01
775,3.50E+01,3.53E+01
776,3.50E+01,3.53E+01
777,3.50E+01,3.53E+01
778,3.50E+01,3.53E+01
779,3.50E+01,3.53E+01
780,3.50E+01,3.52E+01
781,3.50E+01,3.53E+01
782,3.50E+01,3.52E+01
783,3.50E+01,3.53E+01
784,3.50E+01,3.53E+01
785,3.50E+01,3.53E+01
786,3.50E+01,3.53E+01
787,3.50E+01,3.53E+01
788,3.50E+01,3.53E+01
789,3.50E+01,3.53E+01
790,3.49E+01,3.53E+01
791,3.49E+01,3.53E+01
792,3.49E+01,3.53E+01
793,3.49E+01,3.53E+01
794,3.49E+01,3.53E+01
795,3.49E+01,3.53E+01
796,3.49E+01,3.53E+01
797,3.49E+01,3.53E+01
798,3.49E+01,3.53E+01
799,3.49E+01,3.53E+01
800,3.49E+01,3.53E+01
801,3.49E+01,3.53E+01
802,3.49E+01,3.53E+01
803,3.50E+01,3.53E+01
804,3.49E+01,3.53E+01
805,3.49E+01,3.53E+01
806,3.49E+01,3.53E+01
807,3.49E+01,3.53E+01
808,3.49E+01,3.53E+01
809,3.48E+01,3.53E+01
810,3.48E+01,3.53E+01
811,3.48E+01,3.53E+01
812,3.49E+01,3.53E+01
813,3.49E+01,3.53E+01
814,3.49E+01,3.53E+01
815,3.49E+01,3.53E+01
816,3.49E+01,3.53E+01
817,3.49E+01,3.53E+01
818,3.49E+01,3.53E+01
819,3.49E+01,3.53E+01
820,3.48E+01,3.53E+01
821,3.48E+01,3.53E+01
822,3.48E+01,3.53E+01
823,3.47E+01,3.53E+01
824,3.47E+01,3.53E+01
825,3.47E+01,3.53E+01
826,3.47E+01,3.53E+01
827,3.48E+01,3.53E+01
828,3.48E+01,3.53E+01
829,3.49E+01,3.53E+01
830,3.49E+01,3.53E+01
831,3.49E+01,3.53E+01
832,3.49E+01,3.53E+01
833,3.49E+01,3.53E+01
834,3.49E+01,3.53E+01
835,3.49E+01,3.53E+01
836,3.49E+01,3.53E+01
837,3.49E+01,3.53E+01
838,3.49E+01,3.53E+01
839,3.50E+01,3.53E+01
840,3.50E+01,3.53E+01
841,3.50E+01,3.53E+01
842,3.50E+01,3.53E+01
843,3.50E+01,3.53E+01
844,3.50E+01,3.53E+01
845,3.50E+01,3.53E+01
846,3.50E+01,3.53E+01
847,3.50E+01,3.53E+01
848,3.49E+01,3.53E+01
849,3.49E+01,3.53E+01
850,3.49E+01,3.53E+01
851,3.49E+01,3.53E+01
852,3.49E+01,3.53E+01
853,3.49E+01,3.53E+01
854,3.49E+01,3.53E+01
855,3.49E+01,3.53E+01
856,3.49E+01,3.53E+01
857,3.49E+01,3.53E+01
858,3.49E+01,3.53E+01
859,3.49E+01,3.53E+01
860,3.49E+01,3.53E+01
861,3.49E+01,3.53E+01
862,3.49E+01,3.53E+01
863,3.49E+01,3.53E+01
864,3.49E+01,3.53E+01
865,3.49E+01,3.53E+01
866,3.49E+01,3.53E+01
867,3.48E+01,3.53E+01
868,3.48E+01,3.53E+01
869,3.48E+01,3.53E+01
870,3.48E+01,3.53E+01
871,3.48E+01,3.53E+01
872,3.49E+01,3.53E+01
873,3.49E+01,3.53E+01
874,3.49E+01,3.53E+01
875,3.49E+01,3.53E+01
876,3.49E+01,3.53E+01
877,3.49E+01,3.53E+01
878,3.49E+01,3.53E+01
879,3.49E+01,3.53E+01
880,3.50E+01,3.53E+01
881,3.50E+01,3.54E+01
882,3.50E+01,3.53E+01
883,3.50E+01,3.53E+01
884,3.50E+01,3.53E+01
885,3.50E+01,3.53E+01
886,3.50E+01,3.53E+01
887,3.50E+01,3.53E+01
888,3.50E+01,3.54E+01
889,3.50E+01,3.53E+01
890,3.50E+01,3.54E+01
891,3.50E+01,3.53E+01
892,3.50E+01,3.54E+01
893,3.51E+01,3.53E+01
894,3.51E+01,3.54E+01
895,3.51E+01,3.53E+01
896,3.51E+01,3.54E+01
897,3.51E+01,3.54E+01
898,3.51E+01,3.54E+01
899,3.51E+01,3.54E+01
900,3.51E+01,3.54E+01
901,3.51E+01,3.54E+01
902,3.51E+01,3.54E+01
903,3.51E+01,3.54E+01
904,3.50E+01,3.54E+01
905,3.50E+01,3.54E+01
906,3.50E+01,3.54E+01
907,3.50E+01,3.54E+01
908,3.49E+01,3.54E+01
909,3.49E+01,3.54E+01
910,3.49E+01,3.54E+01
911,3.49E+01,3.54E+01
912,3.49E+01,3.54E+01
913,3.50E+01,3.54E+01
914,3.50E+01,3.54E+01
915,3.50E+01,3.54E+01
916,3.50E+01,3.54E+01
917,3.50E+01,3.54E+01
918,3.50E+01,3.54E+01
919,3.51E+01,3.54E+01
920,3.51E+01,3.54E+01
921,3.51E+01,3.54E+01
922,3.51E+01,3.54E+01
923,3.51E+01,3.54E+01
924,3.51E+01,3.54E+01
925,3.51E+01,3.54E+01
926,3.52E+01,3.54E+01
927,3.52E+01,3.54E+01
928,3.52E+01,3.54E+01
929,3.52E+01,3.54E+01
930,3.52E+01,3.54E+01
931,3.52E+01,3.54E+01
932,3.52E+01,3.54E+01
933,3.52E+01,3.54E+01
934,3.52E+01,3.54E+01
935,3.52E+01,3.54E+01
936,3.52E+01,3.54E+01
937,3.52E+01,3.54E+01
938,3.51E+01,3.54E+01
939,3.51E+01,3.54E+01
940,3.51E+01,3.54E+01
941,3.51E+01,3.54E+01
942,3.51E+01,3.54E+01
943,3.52E+01,3.54E+01
944,3.52E+01,3.54E+01
945,3.52E+01,3.54E+01
946,3.52E+01,3.54E+01
947,3.53E+01,3.54E+01
948,3.53E+01,3.54E+01
949,3.53E+01,3.54E+01
950,3.53E+01,3.54E+01
951,3.53E+01,3.54E+01
952,3.53E+01,3.54E+01
953,3.53E+01,3.54E+01
954,3.53E+01,3.55E+01
955,3.52E+01,3.54E+01
956,3.52E+01,3.55E+01
957,3.52E+01,3.54E+01
958,3.52E+01,3.55E+01
959,3.52E+01,3.54E+01
960,3.53E+01,3.55E+01
961,3.53E+01,3.54E+01
962,3.53E+01,3.55E+01
963,3.53E+01,3.54E+01
964,3.53E+01,3.55E+01
965,3.53E+01,3.54E+01
966,3.53E+01,3.55E+01
967,3.53E+01,3.55E+01
968,3.53E+01,3.55E+01
969,3.53E+01,3.55E+01
970,3.53E+01,3.55E+01
971,3.53E+01,3.55E+01
972,3.53E+01,3.55E+01
973,3.53E+01,3.55E+01
974,3.53E+01,3.55E+01
975,3.53E+01,3.55E+01
976,3.54E+01,3.55E+01
977,3.54E+01,3.55E+01
978,3.54E+01,3.55E+01
979,3.54E+01,3.55E+01
980,3.54E+01,3.55E+01
981,3.54E+01,3.55E+01
982,3.54E+01,3.55E+01
983,3.54E+01,3.55E+01
984,3.54E+01,3.55E+01
985,3.53E+01,3.55E+01
986,3.53E+01,3.55E+01
987,3.53E+01,3.55E+01
988,3.53E+01,3.55E+01
989,3.53E+01,3.55E+01
990,3.53E+01,3.55E+01
991,3.53E+01,3.55E+01
992,3.53E+01,3.55E+01
993,3.53E+01,3.55E+01
994,3.53E+01,3.55E+01
995,3.53E+01,3.55E+01
996,3.53E+01,3.55E+01
997,3.53E+01,3.55E+01
998,3.53E+01,3.55E+01
999,3.53E+01,3.55E+01
1000,3.53E+01,3.55E+01
1001,3.53E+01,3.55E+01
1002,3.53E+01,3.55E+01
1003,3.53E+01,3.55E+01
1004,3.53E+01,3.55E+01
1005,3.53E+01,3.55E+01
1006,3.53E+01,3.55E+01
1007,3.53E+01,3.55E+01
1008,3.53E+01,3.55E+01
1009,3.53E+01,3.55E+01
1010,3.52E+01,3.55E+01
1011,3.52E+01,3.56E+01
1012,3.52E+01,3.55E+01
1013,3.52E+01,3.56E+01
1014,3.51E+01,3.55E+01
1015,3.51E+01,3.56E+01
1016,3.50E+01,3.55E+01
1017,3.50E+01,3.56E+01
1018,3.50E+01,3.55E+01
1019,3.50E+01,3.56E+01
1020,3.51E+01,3.56E+01
1021,3.51E+01,3.56E+01
1022,3.52E+01,3.56E+01
1023,3.52E+01,3.56E+01
1024,3.52E+01,3.56E+01
1025,3.53E+01,3.56E+01
1026,3.53E+01,3.56E+01
1027,3.53E+01,3.56E+01
1028,3.53E+01,3.56E+01
1029,3.53E+01,3.56E+01
1030,3.53E+01,3.56E+01
1031,3.53E+01,3.56E+01
1032,3.53E+01,3.56E+01
1033,3.53E+01,3.56E+01
1034,3.53E+01,3.56E+01
1035,3.53E+01,3.56E+01
1036,3.53E+01,3.56E+01
1037,3.53E+01,3.56E+01
1038,3.54E+01,3.56E+01
1039,3.54E+01,3.56E+01
1040,3.54E+01,3.56E+01
1041,3.55E+01,3.56E+01
1042,3.55E+01,3.56E+01
1043,3.55E+01,3.56E+01
1044,3.55E+01,3.56E+01
1045,3.55E+01,3.56E+01
1046,3.55E+01,3.56E+01
1047,3.54E+01,3.56E+01
1048,3.54E+01,3.56E+01
1049,3.54E+01,3.56E+01
1050,3.54E+01,3.56E+01
1051,3.54E+01,3.56E+01
1052,3.54E+01,3.56E+01
1053,3.54E+01,3.56E+01
1054,3.54E+01,3.56E+01
1055,3.54E+01,3.56E+01
1056,3.54E+01,3.56E+01
1057,3.54E+01,3.56E+01
1058,3.54E+01,3.56E+01
1059,3.54E+01,3.56E+01
1060,3.54E+01,3.56E+01
1061,3.54E+01,3.56E+01
1062,3.54E+01,3.56E+01
1063,3.54E+01,3.56E+01
1064,3.54E+01,3.56E+01
1065,3.53E+01,3.56E+01
1066,3.53E+01,3.56E+01
1067,3.53E+01,3.56E+01
1068,3.53E+01,3.56E+01
1069,3.54E+01,3.56E+01
1070,3.54E+01,3.56E+01
1071,3.54E+01,3.56E+01
1072,3.54E+01,3.56E+01
1073,3.54E+01,3.56E+01
1074,3.55E+01,3.56E+01
1075,3.55E+01,3.56E+01
1076,3.55E+01,3.56E+01
1077,3.55E+01,3.56E+01
1078,3.55E+01,3.56E+01
1079,3.55E+01,3.56E+01
1080,3.55E+01,3.56E+01
1081,3.55E+01,3.56E+01
1082,3.55E+01,3.56E+01
1083,3.55E+01,3.56E+01
1084,3.55E+01,3.56E+01
1085,3.55E+01,3.56E+01
1086,3.55E+01,3.56E+01
1087,3.55E+01,3.56E+01
1088,3.55E+01,3.56E+01
1089,3.55E+01,3.56E+01
1090,3.55E+01,3.56E+01
1091,3.55E+01,3.56E+01
1092,3.55E+01,3.56E+01
1093,3.55E+01,3.56E+01
1094,3.54E+01,3.56E+01
1095,3.54E+01,3.56E+01
1096,3.54E+01,3.56E+01
1097,3.54E+01,3.56E+01
1098,3.54E+01,3.56E+01
1099,3.54E+01,3.57E+01
1100,3.54E+01,3.56E+01
1101,3.54E+01,3.57E+01
1102,3.54E+01,3.56E+01
1103,3.54E+01,3.57E+01
1104,3.54E+01,3.56E+01
1105,3.54E+01,3.57E+01
1106,3.54E+01,3.57E+01
1107,3.54E+01,3.57E+01
1108,3.54E+01,3.57E+01
1109,3.54E+01,3.57E+01
1110,3.54E+01,3.57E+01
1111,3.54E+01,3.57E+01
1112,3.54E+01,3.57E+01
1113,3.54E+01,3.57E+01
1114,3.54E+01,3.57E+01
1115,3.54E+01,3.57E+01
1116,3.54E+01,3.56E+01
1117,3.53E+01,3.57E+01
1118,3.53E+01,3.57E+01
1119,3.53E+01,3.57E+01
1120,3.53E+01,3.57E+01
1121,3.53E+01,3.57E+01
1122,3.53E+01,3.57E+01
1123,3.53E+01,3.57E+01
1124,3.53E+01,3.57E+01
1125,3.53E+01,3.57E+01
1126,3.53E+01,3.57E+01
1127,3.53E+01,3.57E+01
1128,3.53E+01,3.57E+01
1129,3.53E+01,3.57E+01
1130,3.53E+01,3.57E+01
1131,3.53E+01,3.57E+01
1132,3.53E+01,3.57E+01
1133,3.53E+01,3.57E+01
1134,3.53E+01,3.57E+01
1135,3.53E+01,3.57E+01
1136,3.53E+01,3.57E+01
1137,3.52E+01,3.57E+01
1138,3.52E+01,3.57E+01
1139,3.52E+01,3.57E+01
1140,3.52E+01,3.57E+01
1141,3.52E+01,3.57E+01
1142,3.51E+01,3.57E+01
1143,3.51E+01,3.57E+01
1144,3.50E+01,3.57E+01
1145,3.50E+01,3.57E+01
1146,3.50E+01,3.57E+01
1147,3.50E+01,3.57E+01
1148,3.50E+01,3.57E+01
1149,3.50E+01,3.57E+01
1150,3.50E+01,3.57E+01
1151,3.50E+01,3.57E+01
1152,3.50E+01,3.57E+01
1153,3.51E+01,3.57E+01
1154,3.51E+01,3.57E+01
1155,3.52E+01,3.57E+01
1156,3.52E+01,3.57E+01
1157,3.52E+01,3.57E+01
1158,3.52E+01,3.57E+01
1159,3.52E+01,3.57E+01
1160,3.52E+01,3.57E+01
1161,3.52E+01,3.57E+01
1162,3.53E+01,3.57E+01
1163,3.53E+01,3.57E+01
1164,3.53E+01,3.57E+01
1165,3.53E+01,3.57E+01
1166,3.54E+01,3.57E+01
1167,3.54E+01,3.57E+01
1168,3.54E+01,3.57E+01
1169,3.54E+01,3.57E+01
1170,3.54E+01,3.57E+01
1171,3.54E+01,3.57E+01
1172,3.55E+01,3.57E+01
1173,3.55E+01,3.57E+01
1174,3.55E+01,3.57E+01
1175,3.55E+01,3.57E+01
1176,3.54E+01,3.57E+01
1177,3.54E+01,3.57E+01
1178,3.54E+01,3.57E+01
1179,3.54E+01,3.57E+01
1180,3.54E+01,3.57E+01
1181,3.54E+01,3.57E+01
1182,3.54E+01,3.57E+01
1183,3.54E+01,3.57E+01
1184,3.54E+01,3.57E+01
1185,3.54E+01,3.57E+01
1186,3.54E+01,3.57E+01
1187,3.55E+01,3.57E+01
1188,3.55E+01,3.57E+01
1189,3.55E+01,3.57E+01
1190,3.55E+01,3.57E+01
1191,3.55E+01,3.57E+01
1192,3.55E+01,3.57E+01
1193,3.55E+01,3.57E+01
1194,3.55E+01,3.57E+01
1195,3.55E+01,3.57E+01
1196,3.55E+01,3.57E+01
1197,3.56E+01,3.57E+01
1198,3.56E+01,3.57E+01
1199,3.56E+01,3.57E+01
1200,3.56E+01,3.57E+01
1201,3.56E+01,3.57E+01
1202,3.56E+01,3.57E+01
1203,3.55E+01,3.57E+01
1204,3.55E+01,3.57E+01
1205,3.55E+01,3.57E+01
1206,3.55E+01,3.57E+01
1207,3.54E+01,3.57E+01
1208,3.54E+01,3.57E+01
1209,3.54E+01,3.57E+01
1210,3.53E+01,3.57E+01
1211,3.53E+01,3.57E+01
1212,3.53E+01,3.57E+01
1213,3.53E+01,3.57E+01
1214,3.53E+01,3.57E+01
1215,3.53E+01,3.57E+01
1216,3.53E+01,3.57E+01
1217,3.53E+01,3.57E+01
1218,3.53E+01,3.57E+01
1219,3.53E+01,3.57E+01
1220,3.53E+01,3.57E+01
1221,3.53E+01,3.57E+01
1222,3.53E+01,3.57E+01
1223,3.53E+01,3.57E+01
1224,3.53E+01,3.57E+01
1225,3.53E+01,3.57E+01
1226,3.52E+01,3.57E+01
1227,3.52E+01,3.57E+01
1228,3.52E+01,3.57E+01
1229,3.52E+01,3.57E+01
1230,3.53E+01,3.57E+01
1231,3.53E+01,3.57E+01
1232,3.53E+01,3.57E+01
1233,3.54E+01,3.57E+01
1234,3.54E+01,3.57E+01
1235,3.55E+01,3.57E+01
1236,3.55E+01,3.57E+01
1237,3.55E+01,3.57E+01
1238,3.55E+01,3.57E+01
1239,3.55E+01,3.57E+01
1240,3.55E+01,3.57E+01
1241,3.55E+01,3.57E+01
1242,3.55E+01,3.57E+01
1243,3.55E+01,3.57E+01
1244,3.55E+01,3.58E+01
1245,3.55E+01,3.57E+01
1246,3.55E+01,3.57E+01
1247,3.55E+01,3.57E+01
1248,3.54E+01,3.57E+01
1249,3.54E+01,3.58E+01
1250,3.54E+01,3.57E+01
1251,3.54E+01,3.58E+01
1252,3.54E+01,3.57E+01
1253,3.54E+01,3.58E+01
1254,3.54E+01,3.57E+01
1255,3.54E+01,3.58E+01
1256,3.53E+01,3.58E+01
1257,3.53E+01,3.57E+01
1258,3.53E+01,3.58E+01
1259,3.53E+01,3.57E+01
1260,3.53E+01,3.58E+01
1261,3.54E+01,3.58E+01
1262,3.54E+01,3.58E+01
1263,3.54E+01,3.58E+01
1264,3.54E+01,3.58E+01
1265,3.54E+01,3.58E+01
1266,3.54E+01,3.58E+01
1267,3.54E+01,3.58E+01
1268,3.55E+01,3.58E+01
1269,3.55E+01,3.58E+01
1270,3.55E+01,3.58E+01
1271,3.55E+01,3.58E+01
1272,3.55E+01,3.57E+01
1273,3.55E+01,3.58E+01
1274,3.55E+01,3.57E+01
1275,3.55E+01,3.58E+01
1276,3.55E+01,3.58E+01
1277,3.55E+01,3.58E+01
1278,3.55E+01,3.58E+01
1279,3.55E+01,3.58E+01
1280,3.55E+01,3.58E+01
1281,3.55E+01,3.58E+01
1282,3.55E+01,3.58E+01
1283,3.55E+01,3.58E+01
1284,3.55E+01,3.58E+01
1285,3.55E+01,3.58E+01
1286,3.55E+01,3.58E+01
1287,3.55E+01,3.58E+01
1288,3.55E+01,3.58E+01
1289,3.55E+01,3.58E+01
1290,3.54E+01,3.58E+01
1291,3.54E+01,3.58E+01
1292,3.55E+01,3.58E+01
1293,3.55E+01,3.58E+01
1294,3.55E+01,3.58E+01
1295,3.55E+01,3.58E+01
1296,3.55E+01,3.58E+01
1297,3.55E+01,3.58E+01
1298,3.56E+01,3.58E+01
1299,3.56E+01,3.58E+01
1300,3.56E+01,3.58E+01
1301,3.56E+01,3.58E+01
1302,3.57E+01,3.58E+01
1303,3.57E+01,3.58E+01
1304,3.57E+01,3.58E+01
1305,3.57E+01,3.58E+01
1306,3.57E+01,3.58E+01
1307,3.57E+01,3.58E+01
1308,3.57E+01,3.58E+01
1309,3.57E+01,3.58E+01
1310,3.57E+01,3.58E+01
1311,3.57E+01,3.58E+01
1312,3.57E+01,3.58E+01
1313,3.57E+01,3.58E+01
1314,3.56E+01,3.58E+01
1315,3.56E+01,3.58E+01
1316,3.56E+01,3.58E+01
1317,3.56E+01,3.58E+01
1318,3.55E+01,3.58E+01
1319,3.55E+01,3.58E+01
1320,3.55E+01,3.58E+01
1321,3.56E+01,3.58E+01
1322,3.56E+01,3.58E+01
1323,3.56E+01,3.58E+01
1324,3.56E+01,3.58E+01
1325,3.56E+01,3.58E+01
1326,3.56E+01,3.58E+01
1327,3.56E+01,3.58E+01
1328,3.56E+01,3.58E+01
1329,3.56E+01,3.58E+01
1330,3.56E+01,3.58E+01
1331,3.56E+01,3.58E+01
1332,3.56E+01,3.58E+01
1333,3.56E+01,3.58E+01
1334,3.56E+01,3.58E+01
1335,3.56E+01,3.58E+01
1336,3.56E+01,3.58E+01
1337,3.56E+01,3.58E+01
1338,3.56E+01,3.58E+01
1339,3.56E+01,3.58E+01
1340,3.56E+01,3.58E+01
1341,3.56E+01,3.58E+01
1342,3.56E+01,3.58E+01
1343,3.56E+01,3.58E+01
1344,3.56E+01,3.58E+01
1345,3.56E+01,3.58E+01
1346,3.56E+01,3.58E+01
1347,3.57E+01,3.58E+01
1348,3.57E+01,3.58E+01
1349,3.57E+01,3.58E+01
1350,3.57E+01,3.58E+01
1351,3.57E+01,3.58E+01
1352,3.57E+01,3.58E+01
1353,3.57E+01,3.58E+01
1354,3.57E+01,3.58E+01
1355,3.57E+01,3.58E+01
1356,3.57E+01,3.58E+01
1357,3.57E+01,3.58E+01
1358,3.58E+01,3.58E+01
1359,3.58E+01,3.58E+01
1360,3.58E+01,3.58E+01
1361,3.58E+01,3.58E+01
1362,3.58E+01,3.58E+01
1363,3.58E+01,3.58E+01
1364,3.58E+01,3.58E+01
1365,3.58E+01,3.58E+01
1366,3.58E+01,3.58E+01
1367,3.57E+01,3.58E+01
1368,3.57E+01,3.58E+01
1369,3.57E+01,3.58E+01
1370,3.57E+01,3.58E+01
1371,3.57E+01,3.58E+01
1372,3.57E+01,3.58E+01
1373,3.57E+01,3.58E+01
1374,3.58E+01,3.58E+01
1375,3.58E+01,3.58E+01
1376,3.58E+01,3.58E+01
1377,3.58E+01,3.58E+01
1378,3.57E+01,3.58E+01
1379,3.57E+01,3.58E+01
1380,3.57E+01,3.58E+01
1381,3.57E+01,3.58E+01
1382,3.57E+01,3.58E+01
1383,3.57E+01,3.58E+01
1384,3.57E+01,3.58E+01
1385,3.57E+01,3.58E+01
1386,3.57E+01,3.58E+01
1387,3.57E+01,3.58E+01
1388,3.57E+01,3.58E+01
1389,3.56E+01,3.58E+01
1390,3.56E+01,3.58E+01
1391,3.56E+01,3.58E+01
1392,3.56E+01,3.58E+01
1393,3.56E+01,3.58E+01
1394,3.56E+01,3.58E+01
1395,3.56E+01,3.58E+01
1396,3.56E+01,3.58E+01
1397,3.56E+01,3.58E+01
1398,3.56E+01,3.58E+01
1399,3.56E+01,3.58E+01
1400,3.56E+01,3.58E+01
1401,3.56E+01,3.58E+01
1402,3.57E+01,3.58E+01
1403,3.57E+01,3.58E+01
1404,3.57E+01,3.58E+01
1405,3.58E+01,3.58E+01
1406,3.58E+01,3.58E+01
1407,3.58E+01,3.58E+01
1408,3.58E+01,3.58E+01
1409,3.58E+01,3.58E+01
1410,3.58E+01,3.58E+01
1411,3.58E+01,3.58E+01
1412,3.58E+01,3.58E+01
1413,3.58E+01,3.58E+01
1414,3.58E+01,3.58E+01
1415,3.58E+01,3.58E+01
1416,3.58E+01,3.58E+01
1417,3.58E+01,3.58E+01
1418,3.58E+01,3.58E+01
1419,3.58E+01,3.58E+01
1420,3.58E+01,3.58E+01
1421,3.57E+01,3.58E+01
1422,3.57E+01,3.58E+01
1423,3.57E+01,3.58E+01
1424,3.57E+01,3.58E+01
1425,3.57E+01,3.58E+01
1426,3.57E+01,3.58E+01
1427,3.57E+01,3.58E+01
1428,3.57E+01,3.58E+01
1429,3.57E+01,3.58E+01
1430,3.56E+01,3.58E+01
1431,3.56E+01,3.58E+01
1432,3.56E+01,3.58E+01
1433,3.57E+01,3.58E+01
1434,3.57E+01,3.58E+01
1435,3.57E+01,3.58E+01
1436,3.57E+01,3.58E+01
1437,3.56E+01,3.58E+01
1438,3.56E+01,3.58E+01
1439,3.56E+01,3.58E+01
1440,3.56E+01,3.58E+01
1441,3.56E+01,3.58E+01
1442,3.56E+01,3.58E+01
1443,3.56E+01,3.58E+01
1444,3.56E+01,3.58E+01
1445,3.56E+01,3.58E+01
1446,3.56E+01,3.58E+01
1447,3.56E+01,3.58E+01
1448,3.56E+01,3.58E+01
1449,3.56E+01,3.58E+01
1450,3.56E+01,3.58E+01
1451,3.57E+01,3.58E+01
1452,3.57E+01,3.58E+01
1453,3.57E+01,3.58E+01
1454,3.57E+01,3.58E+01
1455,3.57E+01,3.58E+01
1456,3.57E+01,3.58E+01
1457,3.57E+01,3.58E+01
1458,3.57E+01,3.58E+01
1459,3.57E+01,3.58E+01
1460,3.57E+01,3.58E+01
1461,3.56E+01,3.58E+01
1462,3.56E+01,3.58E+01
1463,3.56E+01,3.58E+01
1464,3.56E+01,3.58E+01
1465,3.55E+01,3.58E+01
1466,3.55E+01,3.58E+01
1467,3.55E+01,3.58E+01
1468,3.55E+01,3.58E+01
1469,3.55E+01,3.58E+01
1470,3.55E+01,3.58E+01
1471,3.55E+01,3.58E+01
1472,3.55E+01,3.58E+01
1473,3.55E+01,3.58E+01
1474,3.55E+01,3.58E+01
1475,3.55E+01,3.58E+01
1476,3.54E+01,3.58E+01
1477,3.54E+01,3.58E+01
1478,3.54E+01,3.58E+01
1479,3.54E+01,3.58E+01
1480,3.55E+01,3.58E+01
1481,3.55E+01,3.58E+01
1482,3.55E+01,3.58E+01
1483,3.55E+01,3.58E+01
1484,3.55E+01,3.58E+01
1485,3.55E+01,3.58E+01
1486,3.55E+01,3.58E+01
1487,3.55E+01,3.58E+01
1488,3.56E+01,3.58E+01
1489,3.55E+01,3.58E+01
1490,3.55E+01,3.58E+01
1491,3.55E+01,3.58E+01
1492,3.55E+01,3.58E+01
1493,3.55E+01,3.58E+01
1494,3.56E+01,3.58E+01
1495,3.56E+01,3.58E+01
1496,3.56E+01,3.58E+01
1497,3.56E+01,3.58E+01
1498,3.56E+01,3.58E+01
1499,3.56E+01,3.58E+01
1500,3.57E+01,3.58E+01
1501,3.57E+01,3.58E+01
1502,3.57E+01,3.58E+01
1503,3.57E+01,3.58E+01
1504,3.57E+01,3.58E+01
1505,3.58E+01,3.58E+01
1506,3.58E+01,3.58E+01
1507,3.58E+01,3.58E+01
1508,3.58E+01,3.58E+01
1509,3.58E+01,3.58E+01
1510,3.58E+01,3.58E+01
1511,3.58E+01,3.58E+01
1512,3.58E+01,3.58E+01
1513,3.58E+01,3.58E+01
1514,3.58E+01,3.58E+01
1515,3.58E+01,3.58E+01
1516,3.58E+01,3.58E+01
1517,3.58E+01,3.58E+01
1518,3.57E+01,3.58E+01
1519,3.57E+01,3.58E+01
1520,3.57E+01,3.57E+01
1521,3.57E+01,3.58E+01
1522,3.56E+01,3.57E+01
1523,3.56E+01,3.58E+01
1524,3.56E+01,3.58E+01
1525,3.56E+01,3.58E+01
1526,3.56E+01,3.58E+01
1527,3.56E+01,3.58E+01
1528,3.56E+01,3.58E+01
1529,3.56E+01,3.58E+01
1530,3.56E+01,3.58E+01
1531,3.56E+01,3.58E+01
1532,3.57E+01,3.58E+01
1533,3.57E+01,3.57E+01
1534,3.57E+01,3.58E+01
1535,3.57E+01,3.57E+01
1536,3.57E+01,3.58E+01
1537,3.57E+01,3.57E+01
1538,3.57E+01,3.58E+01
1539,3.57E+01,3.57E+01
1540,3.57E+01,3.58E+01
1541,3.58E+01,3.57E+01
1542,3.58E+01,3.57E+01
1543,3.58E+01,3.57E+01
1544,3.58E+01,3.57E+01
1545,3.58E+01,3.57E+01
1546,3.58E+01,3.57E+01
1547,3.58E+01,3.57E+01
1548,3.58E+01,3.57E+01
1549,3.58E+01,3.57E+01
1550,3.57E+01,3.57E+01
1551,3.57E+01,3.57E+01
1552,3.57E+01,3.57E+01
1553,3.57E+01,3.57E+01
1554,3.57E+01,3.57E+01
1555,3.57E+01,3.57E+01
1556,3.57E+01,3.57E+01
1557,3.57E+01,3.57E+01
1558,3.58E+01,3.57E+01
1559,3.57E+01,3.57E+01
1560,3.57E+01,3.57E+01
1561,3.57E+01,3.57E+01
1562,3.57E+01,3.57E+01
1563,3.57E+01,3.57E+01
1564,3.56E+01,3.57E+01
1565,3.56E+01,3.57E+01
1566,3.56E+01,3.57E+01
1567,3.56E+01,3.57E+01
1568,3.56E+01,3.57E+01
1569,3.57E+01,3.57E+01
1570,3.57E+01,3.57E+01
1571,3.57E+01,3.57E+01
1572,3.57E+01,3.57E+01
1573,3.57E+01,3.57E+01
1574,3.57E+01,3.57E+01
1575,3.57E+01,3.57E+01
1576,3.57E+01,3.57E+01
1577,3.57E+01,3.57E+01
1578,3.57E+01,3.57E+01
1579,3.57E+01,3.57E+01
1580,3.57E+01,3.57E+01
1581,3.57E+01,3.57E+01
1582,3.57E+01,3.57E+01
1583,3.57E+01,3.57E+01
1584,3.58E+01,3.57E+01
1585,3.58E+01,3.57E+01
1586,3.58E+01,3.57E+01
1587,3.58E+01,3.57E+01
1588,3.58E+01,3.57E+01
1589,3.58E+01,3.57E+01
1590,3.59E+01,3.57E+01
1591,3.59E+01,3.57E+01
1592,3.59E+01,3.57E+01
1593,3.59E+01,3.57E+01
1594,3.58E+01,3.57E+01
1595,3.58E+01,3.57E+01
1596,3.58E+01,3.57E+01
1597,3.58E+01,3.57E+01
1598,3.58E+01,3.57E+01
1599,3.58E+01,3.57E+01
1600,3.58E+01,3.57E+01
1601,3.58E+01,3.57E+01
1602,3.58E+01,3.57E+01
1603,3.58E+01,3.57E+01
1604,3.58E+01,3.57E+01
1605,3.58E+01,3.57E+01
1606,3.58E+01,3.57E+01
1607,3.58E+01,3.57E+01
1608,3.58E+01,3.57E+01
1609,3.58E+01,3.57E+01
1610,3.58E+01,3.57E+01
1611,3.57E+01,3.57E+01
1612,3.57E+01,3.57E+01
1613,3.57E+01,3.57E+01
1614,3.57E+01,3.57E+01
1615,3.57E+01,3.57E+01
1616,3.57E+01,3.57E+01
1617,3.57E+01,3.57E+01
1618,3.57E+01,3.57E+01
1619,3.57E+01,3.57E+01
1620,3.56E+01,3.57E+01
1621,3.56E+01,3.57E+01
1622,3.56E+01,3.57E+01
1623,3.56E+01,3.57E+01
1624,3.56E+01,3.57E+01
1625,3.56E+01,3.57E+01
1626,3.56E+01,3.57E+01
1627,3.56E+01,3.57E+01
1628,3.56E+01,3.57E+01
1629,3.56E+01,3.57E+01
1630,3.56E+01,3.57E+01
1631,3.55E+01,3.57E+01
1632,3.55E+01,3.57E+01
1633,3.55E+01,3.57E+01
1634,3.55E+01,3.57E+01
1635,3.55E+01,3.57E+01
1636,3.55E+01,3.57E+01
1637,3.56E+01,3.57E+01
1638,3.56E+01,3.57E+01
1639,3.56E+01,3.57E+01
1640,3.56E+01,3.57E+01
1641,3.57E+01,3.57E+01
1642,3.57E+01,3.57E+01
1643,3.57E+01,3.57E+01
1644,3.57E+01,3.57E+01
1645,3.57E+01,3.57E+01
1646,3.57E+01,3.57E+01
1647,3.57E+01,3.57E+01
1648,3.57E+01,3.57E+01
1649,3.56E+01,3.57E+01
1650,3.56E+01,3.57E+01
1651,3.56E+01,3.57E+01
1652,3.56E+01,3.57E+01
1653,3.56E+01,3.57E+01
1654,3.56E+01,3.57E+01
1655,3.56E+01,3.57E+01
1656,3.57E+01,3.57E+01
1657,3.57E+01,3.57E+01
1658,3.57E+01,3.57E+01
1659,3.57E+01,3.57E+01
1660,3.58E+01,3.57E+01
1661,3.58E+01,3.57E+01
1662,3.58E+01,3.57E+01
1663,3.58E+01,3.57E+01
1664,3.58E+01,3.57E+01
1665,3.58E+01,3.57E+01
1666,3.58E+01,3.57E+01
1667,3.58E+01,3.57E+01
1668,3.58E+01,3.57E+01
1669,3.58E+01,3.57E+01
1670,3.58E+01,3.57E+01
1671,3.58E+01,3.57E+01
1672,3.59E+01,3.57E+01
1673,3.59E+01,3.57E+01
1674,3.59E+01,3.57E+01
1675,3.59E+01,3.57E+01
1676,3.58E+01,3.57E+01
1677,3.58E+01,3.57E+01
1678,3.58E+01,3.57E+01
1679,3.58E+01,3.57E+01
1680,3.58E+01,3.57E+01
1681,3.58E+01,3.57E+01
1682,3.58E+01,3.57E+01
1683,3.58E+01,3.57E+01
1684,3.58E+01,3.57E+01
1685,3.58E+01,3.57E+01
1686,3.58E+01,3.57E+01
1687,3.58E+01,3.57E+01
1688,3.58E+01,3.57E+01
1689,3.58E+01,3.57E+01
1690,3.58E+01,3.57E+01
1691,3.57E+01,3.57E+01
1692,3.57E+01,3.57E+01
1693,3.57E+01,3.57E+01
1694,3.57E+01,3.57E+01
1695,3.57E+01,3.57E+01
1696,3.56E+01,3.57E+01
1697,3.56E+01,3.57E+01
1698,3.56E+01,3.57E+01
1699,3.56E+01,3.57E+01
1700,3.56E+01,3.57E+01
1701,3.57E+01,3.57E+01
1702,3.57E+01,3.57E+01
1703,3.57E+01,3.57E+01
1704,3.58E+01,3.57E+01
1705,3.58E+01,3.57E+01
1706,3.58E+01,3.57E+01
1707,3.58E+01,3.57E+01
1708,3.59E+01,3.57E+01
1709,3.59E+01,3.57E+01
1710,3.59E+01,3.57E+01
1711,3.59E+01,3.57E+01
1712,3.59E+01,3.57E+01
1713,3.58E+01,3.57E+01
1714,3.58E+01,3.57E+01
1715,3.58E+01,3.57E+01
1716,3.58E+01,3.57E+01
1717,3.58E+01,3.57E+01
1718,3.57E+01,3.57E+01
1719,3.57E+01,3.56E+01
1720,3.57E+01,3.57E+01
1721,3.57E+01,3.57E+01
1722,3.57E+01,3.57E+01
1723,3.57E+01,3.57E+01
1724,3.57E+01,3.56E+01
1725,3.57E+01,3.57E+01
1726,3.58E+01,3.56E+01
1727,3.58E+01,3.57E+01
1728,3.58E+01,3.57E+01
1729,3.59E+01,3.56E+01
1730,3.59E+01,3.57E+01
1731,3.59E+01,3.56E+01
1732,3.59E+01,3.57E+01
1733,3.59E+01,3.56E+01
1734,3.59E+01,3.57E+01
1735,3.59E+01,3.56E+01
1736,3.60E+01,3.56E+01
1737,3.60E+01,3.57E+01
1738,3.60E+01,3.56E+01
1739,3.60E+01,3.57E+01
1740,3.60E+01,3.56E+01
1741,3.59E+01,3.57E+01
1742,3.59E+01,3.56E+01
1743,3.59E+01,3.56E+01
1744,3.59E+01,3.56E+01
1745,3.59E+01,3.56E+01
1746,3.59E+01,3.56E+01
1747,3.59E+01,3.56E+01
1748,3.59E+01,3.56E+01
1749,3.59E+01,3.56E+01
1750,3.60E+01,3.56E+01
1751,3.60E+01,3.56E+01
1752,3.60E+01,3.56E+01
1753,3.60E+01,3.56E+01
1754,3.59E+01,3.56E+01
1755,3.59E+01,3.56E+01
1756,3.59E+01,3.56E+01
1757,3.59E+01,3.56E+01
1758,3.59E+01,3.56E+01
1759,3.59E+01,3.56E+01
1760,3.59E+01,3.56E+01
1761,3.59E+01,3.56E+01
1762,3.58E+01,3.56E+01
1763,3.58E+01,3.56E+01
1764,3.58E+01,3.56E+01
1765,3.58E+01,3.56E+01
1766,3.57E+01,3.56E+01
1767,3.58E+01,3.56E+01
1768,3.58E+01,3.56E+01
1769,3.58E+01,3.56E+01
1770,3.58E+01,3.56E+01
1771,3.58E+01,3.56E+01
1772,3.58E+01,3.56E+01
1773,3.58E+01,3.56E+01
1774,3.59E+01,3.56E+01
1775,3.59E+01,3.56E+01
1776,3.59E+01,3.56E+01
1777,3.59E+01,3.56E+01
1778,3.59E+01,3.56E+01
1779,3.59E+01,3.56E+01
1780,3.59E+01,3.56E+01
1781,3.59E+01,3.56E+01
1782,3.59E+01,3.56E+01
1783,3.59E+01,3.56E+01
1784,3.59E+01,3.56E+01
1785,3.58E+01,3.56E+01
1786,3.58E+01,3.56E+01
1787,3.58E+01,3.56E+01
1788,3.58E+01,3.56E+01
1789,3.59E+01,3.56E+01
1790,3.59E+01,3.56E+01
1791,3.59E+01,3.56E+01
1792,3.59E+01,3.56E+01
1793,3.59E+01,3.56E+01
1794,3.59E+01,3.56E+01
1795,3.59E+01,3.56E+01
1796,3.59E+01,3.56E+01
1797,3.59E+01,3.56E+01
1798,3.59E+01,3.56E+01
1799,3.59E+01,3.56E+01
1800,3.59E+01,3.56E+01
1801,3.59E+01,3.56E+01
1802,3.58E+01,3.56E+01
1803,3.58E+01,3.56E+01
1804,3.58E+01,3.56E+01
1805,3.58E+01,3.56E+01
1806,3.58E+01,3.56E+01
1807,3.58E+01,3.56E+01
1808,3.57E+01,3.56E+01
1809,3.57E+01,3.56E+01
1810,3.57E+01,3.56E+01
1811,3.56E+01,3.56E+01
1812,3.56E+01,3.56E+01
1813,3.56E+01,3.56E+01
1814,3.55E+01,3.56E+01
1815,3.55E+01,3.56E+01
1816,3.55E+01,3.56E+01
1817,3.55E+01,3.56E+01
1818,3.55E+01,3.56E+01
1819,3.56E+01,3.56E+01
1820,3.56E+01,3.56E+01
1821,3.57E+01,3.56E+01
1822,3.57E+01,3.56E+01
1823,3.57E+01,3.56E+01
1824,3.58E+01,3.56E+01
1825,3.58E+01,3.56E+01
1826,3.58E+01,3.56E+01
1827,3.58E+01,3.56E+01
1828,3.58E+01,3.56E+01
1829,3.58E+01,3.56E+01
1830,3.58E+01,3.56E+01
1831,3.58E+01,3.56E+01
1832,3.58E+01,3.56E+01
1833,3.58E+01,3.56E+01
1834,3.58E+01,3.56E+01
1835,3.58E+01,3.56E+01
1836,3.58E+01,3.56E+01
1837,3.58E+01,3.56E+01
1838,3.58E+01,3.56E+01
1839,3.58E+01,3.56E+01
1840,3.58E+01,3.56E+01
1841,3.58E+01,3.56E+01
1842,3.58E+01,3.56E+01
1843,3.58E+01,3.56E+01
1844,3.58E+01,3.56E+01
1845,3.58E+01,3.56E+01
1846,3.58E+01,3.56E+01
1847,3.58E+01,3.56E+01
1848,3.58E+01,3.56E+01
1849,3.59E+01,3.56E+01
1850,3.59E+01,3.56E+01
1851,3.59E+01,3.56E+01
1852,3.59E+01,3.56E+01
1853,3.59E+01,3.56E+01
1854,3.59E+01,3.56E+01
1855,3.58E+01,3.56E+01
1856,3.58E+01,3.56E+01
1857,3.58E+01,3.56E+01
1858,3.58E+01,3.56E+01
1859,3.57E+01,3.56E+01
1860,3.57E+01,3.56E+01
1861,3.57E+01,3.56E+01
1862,3.57E+01,3.56E+01
1863,3.56E+01,3.56E+01
1864,3.56E+01,3.56E+01
1865,3.57E+01,3.56E+01
1866,3.57E+01,3.56E+01
1867,3.57E+01,3.56E+01
1868,3.58E+01,3.56E+01
1869,3.58E+01,3.56E+01
1870,3.58E+01,3.56E+01
1871,3.58E+01,3.56E+01
1872,3.58E+01,3.56E+01
1873,3.58E+01,3.56E+01
1874,3.58E+01,3.56E+01
1875,3.58E+01,3.56E+01
1876,3.58E+01,3.55E+01
1877,3.58E+01,3.56E+01
1878,3.58E+01,3.55E+01
1879,3.58E+01,3.56E+01
1880,3.58E+01,3.55E+01
1881,3.59E+01,3.56E+01
1882,3.58E+01,3.56E+01
1883,3.58E+01,3.56E+01
1884,3.59E+01,3.56E+01
1885,3.59E+01,3.56E+01
1886,3.59E+01,3.56E+01
1887,3.59E+01,3.55E+01
1888,3.59E+01,3.56E+01
1889,3.59E+01,3.56E+01
1890,3.59E+01,3.55E+01
1891,3.59E+01,3.56E+01
1892,3.59E+01,3.55E+01
1893,3.59E+01,3.56E+01
1894,3.59E+01,3.55E+01
1895,3.59E+01,3.56E+01
1896,3.59E+01,3.55E+01
1897,3.59E+01,3.56E+01
1898,3.59E+01,3.55E+01
1899,3.59E+01,3.55E+01
1900,3.59E+01,3.55E+01
1901,3.59E+01,3.55E+01
1902,3.59E+01,3.55E+01
1903,3.59E+01,3.55E+01
1904,3.59E+01,3.56E+01
1905,3.59E+01,3.55E+01
1906,3.59E+01,3.56E+01
1907,3.59E+01,3.55E+01
1908,3.59E+01,3.55E+01
1909,3.59E+01,3.55E+01
1910,3.59E+01,3.55E+01
1911,3.59E+01,3.55E+01
1912,3.59E+01,3.55E+01
1913,3.59E+01,3.55E+01
1914,3.59E+01,3.55E+01
1915,3.59E+01,3.55E+01
1916,3.59E+01,3.55E+01
1917,3.59E+01,3.55E+01
1918,3.59E+01,3.55E+01
1919,3.59E+01,3.55E+01
1920,3.59E+01,3.55E+01
1921,3.59E+01,3.55E+01
1922,3.59E+01,3.55E+01
1923,3.59E+01,3.55E+01
1924,3.59E+01,3.55E+01
1925,3.60E+01,3.55E+01
1926,3.60E+01,3.55E+01
1927,3.60E+01,3.55E+01
1928,3.60E+01,3.55E+01
1929,3.60E+01,3.55E+01
1930,3.60E+01,3.55E+01
1931,3.60E+01,3.55E+01
1932,3.60E+01,3.55E+01
1933,3.60E+01,3.55E+01
1934,3.60E+01,3.55E+01
1935,3.60E+01,3.55E+01
1936,3.60E+01,3.55E+01
1937,3.60E+01,3.55E+01
1938,3.60E+01,3.55E+01
1939,3.60E+01,3.55E+01
1940,3.59E+01,3.55E+01
1941,3.59E+01,3.55E+01
1942,3.59E+01,3.55E+01
1943,3.59E+01,3.55E+01
1944,3.59E+01,3.55E+01
1945,3.59E+01,3.55E+01
1946,3.59E+01,3.55E+01
1947,3.59E+01,3.55E+01
1948,3.59E+01,3.55E+01
1949,3.58E+01,3.55E+01
1950,3.58E+01,3.55E+01
1951,3.58E+01,3.55E+01
1952,3.58E+01,3.55E+01
1953,3.58E+01,3.55E+01
1954,3.58E+01,3.55E+01
1955,3.57E+01,3.55E+01
1956,3.57E+01,3.55E+01
1957,3.57E+01,3.55E+01
1958,3.57E+01,3.55E+01
1959,3.58E+01,3.55E+01
1960,3.58E+01,3.55E+01
1961,3.59E+01,3.55E+01
1962,3.59E+01,3.55E+01
1963,3.59E+01,3.55E+01
1964,3.59E+01,3.55E+01
1965,3.59E+01,3.55E+01
1966,3.58E+01,3.55E+01
1967,3.58E+01,3.55E+01
1968,3.58E+01,3.55E+01
1969,3.58E+01,3.55E+01
1970,3.58E+01,3.55E+01
1971,3.58E+01,3.55E+01
1972,3.58E+01,3.55E+01
1973,3.58E+01,3.55E+01
1974,3.58E+01,3.55E+01
1975,3.58E+01,3.55E+01
1976,3.57E+01,3.55E+01
1977,3.57E+01,3.55E+01
1978,3.57E+01,3.55E+01
1979,3.57E+01,3.55E+01
1980,3.57E+01,3.55E+01
1981,3.58E+01,3.55E+01
1982,3.58E+01,3.55E+01
1983,3.58E+01,3.55E+01
1984,3.58E+01,3.55E+01
1985,3.59E+01,3.55E+01
1986,3.59E+01,3.55E+01
1987,3.59E+01,3.54E+01
1988,3.59E+01,3.55E+01
1989,3.59E+01,3.54E+01
1990,3.59E+01,3.55E+01
1991,3.59E+01,3.55E+01
1992,3.59E+01,3.55E+01
1993,3.59E+01,3.55E+01
1994,3.59E+01,3.55E+01
1995,3.59E+01,3.55E+01
1996,3.59E+01,3.55E+01
1997,3.58E+01,3.55E+01
1998,3.58E+01,3.54E+01
1999,3.58E+01,3.55E+01
2000,3.58E+01,3.55E+01
2001,3.58E+01,3.55E+01
2002,3.58E+01,3.55E+01
2003,3.58E+01,3.54E+01
2004,3.58E+01,3.55E+01
2005,3.58E+01,3.54E+01
2006,3.58E+01,3.55E+01
2007,3.58E+01,3.54E+01
2008,3.58E+01,3.55E+01
2009,3.59E+01,3.54E+01
2010,3.59E+01,3.55E+01
2011,3.59E+01,3.54E+01
2012,3.59E+01,3.55E+01
2013,3.59E+01,3.54E+01
2014,3.59E+01,3.55E+01
2015,3.59E+01,3.54E+01
2016,3.59E+01,3.55E+01
2017,3.60E+01,3.54E+01
2018,3.60E+01,3.54E+01
2019,3.60E+01,3.54E+01
2020,3.60E+01,3.54E+01
2021,3.60E+01,3.54E+01
2022,3.60E+01,3.54E+01
2023,3.60E+01,3.54E+01
2024,3.60E+01,3.54E+01
2025,3.59E+01,3.54E+01
2026,3.59E+01,3.54E+01
2027,3.59E+01,3.54E+01
2028,3.59E+01,3.54E+01
2029,3.59E+01,3.54E+01
2030,3.59E+01,3.54E+01
2031,3.59E+01,3.54E+01
2032,3.58E+01,3.54E+01
2033,3.58E+01,3.54E+01
2034,3.58E+01,3.54E+01
2035,3.58E+01,3.54E+01
2036,3.58E+01,3.54E+01
2037,3.58E+01,3.54E+01
2038,3.58E+01,3.54E+01
2039,3.58E+01,3.54E+01
2040,3.58E+01,3.54E+01
2041,3.58E+01,3.54E+01
2042,3.59E+01,3.54E+01
2043,3.59E+01,3.54E+01
2044,3.59E+01,3.54E+01
2045,3.59E+01,3.54E+01
2046,3.60E+01,3.54E+01
2047,3.60E+01,3.54E+01
2048,3.60E+01,3.54E+01
2049,3.60E+01,3.54E+01
2050,3.60E+01,3.54E+01
2051,3.60E+01,3.54E+01
2052,3.60E+01,3.54E+01
2053,3.60E+01,3.54E+01
2054,3.60E+01,3.54E+01
2055,3.60E+01,3.54E+01
2056,3.60E+01,3.54E+01
2057,3.60E+01,3.54E+01
2058,3.59E+01,3.54E+01
2059,3.59E+01,3.54E+01
2060,3.59E+01,3.54E+01
2061,3.58E+01,3.54E+01
2062,3.58E+01,3.54E+01
2063,3.58E+01,3.54E+01
2064,3.58E+01,3.54E+01
2065,3.57E+01,3.54E+01
2066,3.57E+01,3.54E+01
2067,3.57E+01,3.54E+01
2068,3.58E+01,3.54E+01
2069,3.58E+01,3.54E+01
2070,3.59E+01,3.54E+01
2071,3.59E+01,3.54E+01
2072,3.59E+01,3.54E+01
2073,3.60E+01,3.54E+01
2074,3.60E+01,3.54E+01
2075,3.60E+01,3.54E+01
2076,3.60E+01,3.54E+01
2077,3.61E+01,3.54E+01
2078,3.61E+01,3.54E+01
2079,3.61E+01,3.54E+01
2080,3.60E+01,3.54E+01
2081,3.60E+01,3.54E+01
2082,3.60E+01,3.54E+01
2083,3.60E+01,3.54E+01
2084,3.61E+01,3.54E+01
2085,3.61E+01,3.54E+01
2086,3.61E+01,3.54E+01
2087,3.61E+01,3.54E+01
2088,3.61E+01,3.54E+01
2089,3.61E+01,3.54E+01
2090,3.60E+01,3.54E+01
2091,3.60E+01,3.54E+01
2092,3.60E+01,3.54E+01
2093,3.60E+01,3.54E+01
2094,3.60E+01,3.54E+01
2095,3.60E+01,3.54E+01
2096,3.60E+01,3.54E+01
2097,3.60E+01,3.54E+01
2098,3.60E+01,3.54E+01
2099,3.60E+01,3.54E+01
2100,3.60E+01,3.54E+01
2101,3.60E+01,3.54E+01
2102,3.60E+01,3.54E+01
2103,3.61E+01,3.54E+01
2104,3.61E+01,3.54E+01
2105,3.61E+01,3.54E+01
2106,3.61E+01,3.54E+01
2107,3.61E+01,3.54E+01
2108,3.61E+01,3.54E+01
2109,3.61E+01,3.54E+01
2110,3.61E+01,3.54E+01
2111,3.61E+01,3.54E+01
2112,3.61E+01,3.54E+01
2113,3.61E+01,3.54E+01
2114,3.61E+01,3.54E+01
2115,3.60E+01,3.54E+01
2116,3.60E+01,3.54E+01
2117,3.60E+01,3.54E+01
2118,3.60E+01,3.54E+01
2119,3.60E+01,3.54E+01
2120,3.60E+01,3.54E+01
2121,3.60E+01,3.53E+01
2122,3.60E+01,3.54E+01
2123,3.60E+01,3.53E+01
2124,3.60E+01,3.54E+01
2125,3.60E+01,3.54E+01
2126,3.60E+01,3.54E+01
2127,3.60E+01,3.54E+01
2128,3.60E+01,3.54E+01
2129,3.60E+01,3.54E+01
2130,3.60E+01,3.54E+01
2131,3.60E+01,3.54E+01
2132,3.60E+01,3.53E+01
2133,3.60E+01,3.54E+01
2134,3.60E+01,3.53E+01
2135,3.60E+01,3.54E+01
2136,3.61E+01,3.54E+01
2137,3.61E+01,3.54E+01
2138,3.61E+01,3.54E+01
2139,3.61E+01,3.53E+01
2140,3.61E+01,3.54E+01
2141,3.61E+01,3.53E+01
2142,3.61E+01,3.54E+01
2143,3.61E+01,3.53E+01
2144,3.61E+01,3.54E+01
2145,3.61E+01,3.53E+01
2146,3.61E+01,3.54E+01
2147,3.61E+01,3.54E+01
2148,3.61E+01,3.53E+01
2149,3.61E+01,3.54E+01
2150,3.61E+01,3.53E+01
2151,3.61E+01,3.54E+01
2152,3.61E+01,3.53E+01
2153,3.61E+01,3.54E+01
2154,3.60E+01,3.53E+01
2155,3.60E+01,3.54E+01
2156,3.60E+01,3.53E+01
2157,3.60E+01,3.54E+01
2158,3.60E+01,3.53E+01
2159,3.60E+01,3.54E+01
2160,3.60E+01,3.53E+01
2161,3.60E+01,3.54E+01
2162,3.60E+01,3.53E+01
2163,3.61E+01,3.53E+01
2164,3.61E+01,3.53E+01
2165,3.61E+01,3.53E+01
2166,3.61E+01,3.53E+01
2167,3.61E+01,3.53E+01
2168,3.61E+01,3.53E+01
2169,3.61E+01,3.53E+01
2170,3.61E+01,3.53E+01
2171,3.61E+01,3.53E+01
2172,3.61E+01,3.53E+01
2173,3.61E+01,3.53E+01
2174,3.61E+01,3.53E+01
2175,3.61E+01,3.53E+01
2176,3.61E+01,3.53E+01
2177,3.60E+01,3.53E+01
2178,3.60E+01,3.53E+01
2179,3.60E+01,3.53E+01
2180,3.60E+01,3.53E+01
2181,3.60E+01,3.53E+01
2182,3.60E+01,3.53E+01
2183,3.60E+01,3.53E+01
2184,3.60E+01,3.53E+01
2185,3.59E+01,3.53E+01
2186,3.59E+01,3.53E+01
2187,3.59E+01,3.53E+01
2188,3.59E+01,3.53E+01
2189,3.59E+01,3.53E+01
2190,3.59E+01,3.53E+01
2191,3.59E+01,3.53E+01
2192,3.59E+01,3.53E+01
2193,3.59E+01,3.53E+01
2194,3.59E+01,3.53E+01
2195,3.60E+01,3.53E+01
2196,3.60E+01,3.53E+01
2197,3.60E+01,3.53E+01
2198,3.60E+01,3.53E+01
2199,3.60E+01,3.53E+01
2200,3.60E+01,3.53E+01
2201,3.60E+01,3.53E+01
2202,3.60E+01,3.53E+01
2203,3.60E+01,3.53E+01
2204,3.60E+01,3.53E+01
2205,3.60E+01,3.53E+01
2206,3.60E+01,3.53E+01
2207,3.60E+01,3.53E+01
2208,3.60E+01,3.53E+01
2209,3.60E+01,3.53E+01
2210,3.60E+01,3.53E+01
2211,3.60E+01,3.53E+01
2212,3.60E+01,3.53E+01
2213,3.61E+01,3.53E+01
2214,3.61E+01,3.53E+01
2215,3.61E+01,3.53E+01
2216,3.61E+01,3.53E+01
2217,3.62E+01,3.53E+01
2218,3.62E+01,3.53E+01
2219,3.62E+01,3.53E+01
2220,3.62E+01,3.53E+01
2221,3.62E+01,3.53E+01
2222,3.62E+01,3.53E+01
2223,3.62E+01,3.53E+01
2224,3.62E+01,3.53E+01
2225,3.62E+01,3.53E+01
2226,3.62E+01,3.53E+01
2227,3.62E+01,3.53E+01
2228,3.61E+01,3.53E+01
2229,3.61E+01,3.53E+01
2230,3.61E+01,3.53E+01
2231,3.61E+01,3.53E+01
2232,3.61E+01,3.53E+01
2233,3.61E+01,3.53E+01
2234,3.61E+01,3.53E+01
2235,3.61E+01,3.53E+01
2236,3.61E+01,3.53E+01
2237,3.61E+01,3.53E+01
2238,3.61E+01,3.53E+01
2239,3.61E+01,3.53E+01
2240,3.61E+01,3.53E+01
2241,3.61E+01,3.53E+01
2242,3.60E+01,3.53E+01
2243,3.60E+01,3.53E+01
2244,3.60E+01,3.53E+01
2245,3.60E+01,3.53E+01
2246,3.60E+01,3.53E+01
2247,3.60E+01,3.53E+01
2248,3.60E+01,3.53E+01
2249,3.60E+01,3.53E+01
2250,3.60E+01,3.53E+01
2251,3.60E+01,3.53E+01
2252,3.60E+01,3.53E+01
2253,3.60E+01,3.53E+01
2254,3.60E+01,3.53E+01
2255,3.61E+01,3.53E+01
2256,3.61E+01,3.53E+01
2257,3.61E+01,3.53E+01
2258,3.61E+01,3.53E+01
2259,3.61E+01,3.53E+01
2260,3.61E+01,3.52E+01
2261,3.61E+01,3.53E+01
2262,3.61E+01,3.52E+01
2263,3.61E+01,3.53E+01
2264,3.61E+01,3.52E+01
2265,3.61E+01,3.53E+01
2266,3.61E+01,3.53E+01
2267,3.61E+01,3.53E+01
2268,3.61E+01,3.53E+01
2269,3.61E+01,3.53E+01
2270,3.61E+01,3.53E+01
2271,3.61E+01,3.53E+01
2272,3.61E+01,3.53E+01
2273,3.61E+01,3.53E+01
2274,3.61E+01,3.53E+01
2275,3.62E+01,3.52E+01
2276,3.61E+01,3.53E+01
2277,3.61E+01,3.53E+01
2278,3.61E+01,3.53E+01
2279,3.61E+01,3.53E+01
2280,3.61E+01,3.53E+01
2281,3.61E+01,3.53E+01
2282,3.61E+01,3.53E+01
2283,3.61E+01,3.53E+01
2284,3.61E+01,3.53E+01
2285,3.61E+01,3.53E+01
2286,3.60E+01,3.53E+01
2287,3.61E+01,3.52E+01
2288,3.61E+01,3.53E+01
2289,3.61E+01,3.52E+01
2290,3.61E+01,3.53E+01
2291,3.61E+01,3.52E+01
2292,3.61E+01,3.53E+01
2293,3.61E+01,3.52E+01
2294,3.61E+01,3.53E+01
2295,3.61E+01,3.52E+01
2296,3.61E+01,3.53E+01
2297,3.61E+01,3.52E+01
2298,3.61E+01,3.53E+01
2299,3.61E+01,3.52E+01
2300,3.61E+01,3.53E+01
2301,3.61E+01,3.52E+01
2302,3.61E+01,3.53E+01
2303,3.61E+01,3.52E+01
2304,3.61E+01,3.52E+01
2305,3.61E+01,3.52E+01
2306,3.61E+01,3.53E+01
2307,3.60E+01,3.53E+01
2308,3.60E+01,3.53E+01
2309,3.61E+01,3.52E+01
2310,3.61E+01,3.53E+01
2311,3.61E+01,3.52E+01
2312,3.61E+01,3.53E+01
2313,3.61E+01,3.52E+01
2314,3.61E+01,3.52E+01
2315,3.61E+01,3.52E+01
2316,3.61E+01,3.52E+01
2317,3.61E+01,3.52E+01
2318,3.61E+01,3.52E+01
2319,3.61E+01,3.52E+01
2320,3.61E+01,3.52E+01
2321,3.61E+01,3.52E+01
2322,3.61E+01,3.53E+01
2323,3.61E+01,3.52E+01
2324,3.61E+01,3.53E+01
2325,3.61E+01,3.52E+01
2326,3.61E+01,3.53E+01
2327,3.62E+01,3.52E+01
2328,3.62E+01,3.52E+01
2329,3.62E+01,3.53E+01
2330,3.62E+01,3.52E+01
2331,3.62E+01,3.53E+01
2332,3.62E+01,3.52E+01
2333,3.62E+01,3.52E+01
2334,3.61E+01,3.52E+01
2335,3.61E+01,3.52E+01
2336,3.61E+01,3.52E+01
2337,3.61E+01,3.52E+01
2338,3.61E+01,3.52E+01
2339,3.61E+01,3.52E+01
2340,3.60E+01,3.52E+01
2341,3.60E+01,3.52E+01
2342,3.60E+01,3.52E+01
2343,3.60E+01,3.52E+01
2344,3.60E+01,3.52E+01
2345,3.60E+01,3.52E+01
2346,3.60E+01,3.52E+01
2347,3.60E+01,3.52E+01
2348,3.60E+01,3.52E+01
2349,3.60E+01,3.52E+01
2350,3.60E+01,3.52E+01
2351,3.60E+01,3.52E+01
2352,3.60E+01,3.52E+01
2353,3.60E+01,3.52E+01
2354,3.60E+01,3.52E+01
2355,3.60E+01,3.52E+01
2356,3.60E+01,3.52E+01
2357,3.60E+01,3.52E+01
2358,3.61E+01,3.52E+01
2359,3.61E+01,3.52E+01
2360,3.61E+01,3.52E+01
2361,3.61E+01,3.52E+01
2362,3.61E+01,3.52E+01
2363,3.61E+01,3.52E+01
2364,3.60E+01,3.52E+01
2365,3.60E+01,3.52E+01
2366,3.60E+01,3.52E+01
2367,3.60E+01,3.52E+01
2368,3.60E+01,3.52E+01
2369,3.60E+01,3.52E+01
2370,3.60E+01,3.52E+01
2371,3.60E+01,3.52E+01
2372,3.60E+01,3.52E+01
2373,3.60E+01,3.52E+01
2374,3.61E+01,3.52E+01
2375,3.61E+01,3.52E+01
2376,3.61E+01,3.52E+01
2377,3.61E+01,3.52E+01
2378,3.61E+01,3.52E+01
2379,3.61E+01,3.52E+01
2380,3.60E+01,3.52E+01
2381,3.60E+01,3.52E+01
2382,3.60E+01,3.52E+01
2383,3.60E+01,3.52E+01
2384,3.60E+01,3.52E+01
2385,3.60E+01,3.52E+01
2386,3.60E+01,3.52E+01
2387,3.60E+01,3.52E+01
2388,3.60E+01,3.52E+01
2389,3.60E+01,3.52E+01
2390,3.60E+01,3.52E+01
2391,3.60E+01,3.52E+01
2392,3.59E+01,3.52E+01
2393,3.59E+01,3.52E+01
2394,3.59E+01,3.52E+01
2395,3.60E+01,3.52E+01
2396,3.60E+01,3.52E+01
2397,3.60E+01,3.52E+01
2398,3.60E+01,3.52E+01
2399,3.60E+01,3.52E+01
2400,3.61E+01,3.52E+01
2401,3.61E+01,3.52E+01
2402,3.61E+01,3.52E+01
2403,3.61E+01,3.52E+01
2404,3.61E+01,3.52E+01
2405,3.61E+01,3.52E+01
2406,3.61E+01,3.52E+01
2407,3.61E+01,3.52E+01
2408,3.61E+01,3.52E+01
2409,3.61E+01,3.52E+01
2410,3.60E+01,3.52E+01
2411,3.60E+01,3.52E+01
2412,3.61E+01,3.52E+01
2413,3.61E+01,3.52E+01
2414,3.61E+01,3.52E+01
2415,3.61E+01,3.52E+01
2416,3.61E+01,3.52E+01
2417,3.61E+01,3.52E+01
2418,3.61E+01,3.52E+01
2419,3.62E+01,3.52E+01
2420,3.62E+01,3.52E+01
2421,3.62E+01,3.52E+01
2422,3.62E+01,3.52E+01
2423,3.62E+01,3.52E+01
2424,3.62E+01,3.52E+01
2425,3.62E+01,3.52E+01
2426,3.62E+01,3.52E+01
2427,3.62E+01,3.52E+01
2428,3.62E+01,3.52E+01
2429,3.62E+01,3.52E+01
2430,3.62E+01,3.52E+01
2431,3.62E+01,3.52E+01
2432,3.62E+01,3.52E+01
2433,3.62E+01,3.52E+01
2434,3.62E+01,3.52E+01
2435,3.61E+01,3.52E+01
2436,3.61E+01,3.52E+01
2437,3.61E+01,3.52E+01
2438,3.61E+01,3.52E+01
2439,3.61E+01,3.52E+01
2440,3.61E+01,3.52E+01
2441,3.61E+01,3.52E+01
2442,3.61E+01,3.52E+01
2443,3.61E+01,3.52E+01
2444,3.61E+01,3.52E+01
2445,3.61E+01,3.52E+01
2446,3.61E+01,3.52E+01
2447,3.62E+01,3.52E+01
2448,3.62E+01,3.52E+01
2449,3.62E+01,3.52E+01
2450,3.62E+01,3.52E+01
2451,3.62E+01,3.52E+01
2452,3.62E+01,3.52E+01
2453,3.62E+01,3.52E+01
2454,3.62E+01,3.52E+01
2455,3.62E+01,3.52E+01
2456,3.62E+01,3.52E+01
2457,3.62E+01,3.52E+01
2458,3.62E+01,3.52E+01
2459,3.62E+01,3.52E+01
2460,3.62E+01,3.52E+01
2461,3.62E+01,3.52E+01
2462,3.62E+01,3.52E+01
2463,3.61E+01,3.52E+01
2464,3.61E+01,3.51E+01
2465,3.61E+01,3.52E+01
2466,3.61E+01,3.51E+01
2467,3.61E+01,3.52E+01
2468,3.61E+01,3.51E+01
2469,3.61E+01,3.52E+01
2470,3.62E+01,3.51E+01
2471,3.62E+01,3.52E+01
2472,3.62E+01,3.51E+01
2473,3.62E+01,3.52E+01
2474,3.62E+01,3.51E+01
2475,3.62E+01,3.52E+01
2476,3.62E+01,3.51E+01
2477,3.62E+01,3.52E+01
2478,3.62E+01,3.51E+01
2479,3.62E+01,3.52E+01
2480,3.61E+01,3.51E+01
2481,3.61E+01,3.52E+01
2482,3.61E+01,3.51E+01
2483,3.61E+01,3.52E+01
2484,3.61E+01,3.52E+01
2485,3.61E+01,3.52E+01
2486,3.61E+01,3.52E+01
2487,3.61E+01,3.52E+01
2488,3.61E+01,3.52E+01
2489,3.61E+01,3.51E+01
2490,3.61E+01,3.52E+01
2491,3.61E+01,3.51E+01
2492,3.61E+01,3.52E+01
2493,3.61E+01,3.51E+01
2494,3.61E+01,3.51E+01
2495,3.61E+01,3.51E+01
2496,3.61E+01,3.51E+01
2497,3.61E+01,3.52E+01
2498,3.61E+01,3.51E+01
2499,3.61E+01,3.52E+01
2500,3.61E+01,3.51E+01
2501,3.61E+01,3.51E+01
2502,3.60E+01,3.51E+01
2503,3.60E+01,3.51E+01
2504,3.60E+01,3.51E+01
2505,3.60E+01,3.51E+01
2506,3.60E+01,3.51E+01
2507,3.60E+01,3.51E+01
2508,3.60E+01,3.51E+01
2509,3.60E+01,3.51E+01
2510,3.60E+01,3.51E+01
2511,3.60E+01,3.51E+01
2512,3.60E+01,3.51E+01
2513,3.60E+01,3.51E+01
2514,3.61E+01,3.51E+01
2515,3.61E+01,3.51E+01
2516,3.61E+01,3.51E+01
2517,3.61E+01,3.51E+01
2518,3.61E+01,3.51E+01
2519,3.61E+01,3.51E+01
2520,3.61E+01,3.51E+01
2521,3.61E+01,3.51E+01
2522,3.61E+01,3.51E+01
2523,3.61E+01,3.51E+01
2524,3.61E+01,3.51E+01
2525,3.61E+01,3.51E+01
2526,3.61E+01,3.51E+01
2527,3.61E+01,3.51E+01
2528,3.61E+01,3.51E+01
2529,3.61E+01,3.51E+01
2530,3.61E+01,3.51E+01
2531,3.61E+01,3.51E+01
2532,3.61E+01,3.51E+01
2533,3.61E+01,3.51E+01
2534,3.61E+01,3.51E+01
2535,3.61E+01,3.51E+01
2536,3.61E+01,3.51E+01
2537,3.61E+01,3.51E+01
2538,3.61E+01,3.51E+01
2539,3.61E+01,3.51E+01
2540,3.61E+01,3.51E+01
2541,3.61E+01,3.51E+01
2542,3.61E+01,3.51E+01
2543,3.61E+01,3.51E+01
2544,3.61E+01,3.51E+01
2545,3.61E+01,3.51E+01
2546,3.61E+01,3.51E+01
2547,3.61E+01,3.51E+01
2548,3.61E+01,3.51E+01
2549,3.61E+01,3.51E+01
2550,3.62E+01,3.51E+01
2551,3.62E+01,3.51E+01
2552,3.61E+01,3.51E+01
2553,3.61E+01,3.51E+01
2554,3.61E+01,3.51E+01
2555,3.61E+01,3.51E+01
2556,3.61E+01,3.51E+01
2557,3.61E+01,3.51E+01
2558,3.61E+01,3.51E+01
2559,3.61E+01,3.51E+01
2560,3.61E+01,3.51E+01
2561,3.61E+01,3.51E+01
2562,3.61E+01,3.51E+01
2563,3.61E+01,3.51E+01
2564,3.61E+01,3.51E+01
2565,3.61E+01,3.51E+01
2566,3.61E+01,3.51E+01
2567,3.61E+01,3.51E+01
2568,3.61E+01,3.51E+01
2569,3.61E+01,3.51E+01
2570,3.61E+01,3.51E+01
2571,3.61E+01,3.51E+01
2572,3.61E+01,3.51E+01
2573,3.61E+01,3.51E+01
2574,3.61E+01,3.51E+01
2575,3.61E+01,3.51E+01
2576,3.61E+01,3.51E+01
2577,3.61E+01,3.51E+01
2578,3.61E+01,3.51E+01
2579,3.61E+01,3.51E+01
2580,3.61E+01,3.51E+01
2581,3.61E+01,3.51E+01
2582,3.61E+01,3.51E+01
2583,3.61E+01,3.51E+01
2584,3.62E+01,3.51E+01
2585,3.62E+01,3.51E+01
2586,3.62E+01,3.51E+01
2587,3.62E+01,3.51E+01
2588,3.62E+01,3.51E+01
2589,3.62E+01,3.51E+01
2590,3.62E+01,3.51E+01
2591,3.62E+01,3.51E+01
2592,3.61E+01,3.51E+01
2593,3.61E+01,3.51E+01
2594,3.61E+01,3.51E+01
2595,3.61E+01,3.51E+01
2596,3.61E+01,3.51E+01
2597,3.61E+01,3.51E+01
2598,3.61E+01,3.51E+01
2599,3.61E+01,3.51E+01
2600,3.61E+01,3.51E+01
2601,3.61E+01,3.51E+01
2602,3.61E+01,3.51E+01
2603,3.61E+01,3.51E+01
2604,3.61E+01,3.51E+01
2605,3.61E+01,3.51E+01
2606,3.61E+01,3.51E+01
2607,3.61E+01,3.51E+01
2608,3.61E+01,3.51E+01
2609,3.61E+01,3.51E+01
2610,3.61E+01,3.51E+01
2611,3.61E+01,3.51E+01
2612,3.61E+01,3.51E+01
2613,3.61E+01,3.51E+01
2614,3.61E+01,3.51E+01
2615,3.61E+01,3.51E+01
2616,3.61E+01,3.51E+01
2617,3.61E+01,3.51E+01
2618,3.61E+01,3.51E+01
2619,3.61E+01,3.51E+01
2620,3.61E+01,3.51E+01
2621,3.61E+01,3.51E+01
2622,3.60E+01,3.51E+01
2623,3.60E+01,3.51E+01
2624,3.60E+01,3.51E+01
2625,3.60E+01,3.51E+01
2626,3.60E+01,3.51E+01
2627,3.60E+01,3.51E+01
2628,3.60E+01,3.51E+01
2629,3.60E+01,3.51E+01
2630,3.61E+01,3.51E+01
2631,3.61E+01,3.51E+01
2632,3.61E+01,3.51E+01
2633,3.61E+01,3.50E+01
2634,3.62E+01,3.51E+01
2635,3.62E+01,3.50E+01
2636,3.62E+01,3.50E+01
2637,3.62E+01,3.50E+01
2638,3.62E+01,3.50E+01
2639,3.62E+01,3.50E+01
2640,3.62E+01,3.51E+01
2641,3.62E+01,3.50E+01
2642,3.61E+01,3.50E+01
2643,3.61E+01,3.50E+01
2644,3.61E+01,3.50E+01
2645,3.61E+01,3.50E+01
2646,3.61E+01,3.50E+01
2647,3.61E+01,3.50E+01
2648,3.61E+01,3.50E+01
2649,3.61E+01,3.50E+01
2650,3.61E+01,3.50E+01
2651,3.61E+01,3.50E+01
2652,3.61E+01,3.50E+01
2653,3.61E+01,3.50E+01
2654,3.61E+01,3.50E+01
2655,3.61E+01,3.50E+01
2656,3.61E+01,3.50E+01
2657,3.61E+01,3.50E+01
2658,3.61E+01,3.50E+01
2659,3.61E+01,3.50E+01
2660,3.61E+01,3.50E+01
2661,3.62E+01,3.50E+01
2662,3.62E+01,3.50E+01
2663,3.62E+01,3.50E+01
2664,3.62E+01,3.50E+01
2665,3.62E+01,3.50E+01
2666,3.62E+01,3.50E+01
2667,3.62E+01,3.50E+01
2668,3.62E+01,3.50E+01
2669,3.62E+01,3.50E+01
2670,3.62E+01,3.50E+01
2671,3.62E+01,3.50E+01
2672,3.62E+01,3.50E+01
2673,3.62E+01,3.50E+01
2674,3.62E+01,3.50E+01
2675,3.62E+01,3.50E+01
2676,3.62E+01,3.50E+01
2677,3.62E+01,3.50E+01
2678,3.62E+01,3.50E+01
2679,3.62E+01,3.50E+01
2680,3.62E+01,3.50E+01
2681,3.62E+01,3.50E+01
2682,3.62E+01,3.50E+01
2683,3.62E+01,3.50E+01
2684,3.62E+01,3.50E+01
2685,3.62E+01,3.50E+01
2686,3.62E+01,3.50E+01
2687,3.62E+01,3.50E+01
2688,3.62E+01,3.50E+01
2689,3.62E+01,3.50E+01
2690,3.62E+01,3.50E+01
2691,3.62E+01,3.50E+01
2692,3.62E+01,3.50E+01
2693,3.62E+01,3.50E+01
2694,3.62E+01,3.50E+01
2695,3.62E+01,3.50E+01
2696,3.62E+01,3.50E+01
2697,3.62E+01,3.50E+01
2698,3.62E+01,3.50E+01
2699,3.62E+01,3.50E+01
2700,3.62E+01,3.50E+01
2701,3.62E+01,3.50E+01
2702,3.62E+01,3.50E+01
2703,3.62E+01,3.50E+01
2704,3.62E+01,3.50E+01
2705,3.62E+01,3.50E+01
2706,3.62E+01,3.50E+01
2707,3.62E+01,3.50E+01
2708,3.62E+01,3.50E+01
2709,3.62E+01,3.50E+01
2710,3.62E+01,3.50E+01
2711,3.62E+01,3.50E+01
2712,3.62E+01,3.50E+01
2713,3.62E+01,3.50E+01
2714,3.62E+01,3.50E+01
2715,3.62E+01,3.50E+01
2716,3.62E+01,3.50E+01
2717,3.62E+01,3.50E+01
2718,3.62E+01,3.50E+01
2719,3.62E+01,3.50E+01
2720,3.62E+01,3.50E+01
2721,3.62E+01,3.50E+01
2722,3.62E+01,3.50E+01
2723,3.62E+01,3.50E+01
2724,3.62E+01,3.50E+01
2725,3.62E+01,3.50E+01
2726,3.62E+01,3.50E+01
2727,3.62E+01,3.50E+01
2728,3.62E+01,3.50E+01
2729,3.62E+01,3.50E+01
2730,3.62E+01,3.50E+01
2731,3.62E+01,3.50E+01
2732,3.62E+01,3.50E+01
2733,3.62E+01,3.50E+01
2734,3.62E+01,3.50E+01
2735,3.62E+01,3.50E+01
2736,3.62E+01,3.50E+01
2737,3.62E+01,3.50E+01
2738,3.62E+01,3.50E+01
2739,3.62E+01,3.50E+01
2740,3.62E+01,3.50E+01
2741,3.62E+01,3.50E+01
2742,3.62E+01,3.50E+01
2743,3.62E+01,3.50E+01
2744,3.62E+01,3.50E+01
2745,3.62E+01,3.50E+01
2746,3.62E+01,3.50E+01
2747,3.62E+01,3.50E+01
2748,3.61E+01,3.50E+01
2749,3.61E+01,3.50E+01
2750,3.61E+01,3.50E+01
2751,3.61E+01,3.50E+01
2752,3.61E+01,3.50E+01
2753,3.61E+01,3.50E+01
2754,3.61E+01,3.50E+01
2755,3.61E+01,3.50E+01
2756,3.61E+01,3.50E+01
2757,3.61E+01,3.50E+01
2758,3.61E+01,3.50E+01
2759,3.61E+01,3.50E+01
2760,3.62E+01,3.50E+01
2761,3.62E+01,3.50E+01
2762,3.62E+01,3.49E+01
2763,3.62E+01,3.50E+01
2764,3.62E+01,3.49E+01
2765,3.62E+01,3.50E+01
2766,3.62E+01,3.49E+01
2767,3.62E+01,3.50E+01
2768,3.62E+01,3.49E+01
2769,3.62E+01,3.50E+01
2770,3.62E+01,3.49E+01
2771,3.62E+01,3.49E+01
2772,3.62E+01,3.49E+01
2773,3.62E+01,3.49E+01
2774,3.62E+01,3.49E+01
2775,3.62E+01,3.49E+01
2776,3.62E+01,3.49E+01
2777,3.62E+01,3.49E+01
2778,3.62E+01,3.49E+01
2779,3.62E+01,3.49E+01
2780,3.62E+01,3.49E+01
2781,3.62E+01,3.49E+01
2782,3.62E+01,3.49E+01
2783,3.62E+01,3.49E+01
2784,3.62E+01,3.49E+01
2785,3.62E+01,3.49E+01
2786,3.62E+01,3.49E+01
2787,3.62E+01,3.49E+01
2788,3.62E+01,3.49E+01
2789,3.62E+01,3.49E+01
2790,3.62E+01,3.49E+01
2791,3.62E+01,3.49E+01
2792,3.62E+01,3.49E+01
2793,3.62E+01,3.49E+01
2794,3.62E+01,3.49E+01
2795,3.62E+01,3.49E+01
2796,3.62E+01,3.49E+01
2797,3.62E+01,3.49E+01
2798,3.62E+01,3.49E+01
2799,3.62E+01,3.49E+01
2800,3.62E+01,3.49E+01
2801,3.62E+01,3.49E+01
2802,3.62E+01,3.49E+01
2803,3.62E+01,3.49E+01
2804,3.62E+01,3.49E+01
2805,3.62E+01,3.49E+01
2806,3.62E+01,3.49E+01
2807,3.62E+01,3.49E+01
2808,3.62E+01,3.49E+01
2809,3.62E+01,3.49E+01
2810,3.62E+01,3.49E+01
2811,3.62E+01,3.49E+01
2812,3.62E+01,3.49E+01
2813,3.62E+01,3.49E+01
2814,3.62E+01,3.49E+01
2815,3.62E+01,3.49E+01
2816,3.62E+01,3.49E+01
2817,3.62E+01,3.49E+01
2818,3.62E+01,3.49E+01
2819,3.62E+01,3.49E+01
2820,3.62E+01,3.49E+01
2821,3.62E+01,3.49E+01
2822,3.62E+01,3.49E+01
2823,3.62E+01,3.49E+01
2824,3.62E+01,3.49E+01
2825,3.62E+01,3.49E+01
2826,3.62E+01,3.49E+01
2827,3.62E+01,3.49E+01
2828,3.62E+01,3.49E+01
2829,3.61E+01,3.49E+01
2830,3.61E+01,3.49E+01
2831,3.61E+01,3.49E+01
2832,3.61E+01,3.49E+01
2833,3.61E+01,3.49E+01
2834,3.61E+01,3.49E+01
2835,3.60E+01,3.49E+01
2836,3.60E+01,3.49E+01
2837,3.60E+01,3.49E+01
2838,3.61E+01,3.49E+01
2839,3.61E+01,3.49E+01
2840,3.61E+01,3.49E+01
2841,3.61E+01,3.49E+01
2842,3.61E+01,3.49E+01
2843,3.61E+01,3.49E+01
2844,3.61E+01,3.49E+01
2845,3.61E+01,3.49E+01
2846,3.61E+01,3.49E+01
2847,3.61E+01,3.49E+01
2848,3.62E+01,3.49E+01
2849,3.62E+01,3.49E+01
2850,3.62E+01,3.49E+01
2851,3.62E+01,3.49E+01
2852,3.62E+01,3.49E+01
2853,3.62E+01,3.49E+01
2854,3.62E+01,3.49E+01
2855,3.62E+01,3.49E+01
2856,3.62E+01,3.49E+01
2857,3.62E+01,3.49E+01
2858,3.62E+01,3.49E+01
2859,3.62E+01,3.49E+01
2860,3.62E+01,3.49E+01
2861,3.62E+01,3.49E+01
2862,3.62E+01,3.49E+01
2863,3.62E+01,3.49E+01
2864,3.62E+01,3.49E+01
2865,3.62E+01,3.49E+01
2866,3.62E+01,3.49E+01
2867,3.62E+01,3.49E+01
2868,3.62E+01,3.49E+01
2869,3.62E+01,3.49E+01
2870,3.62E+01,3.49E+01
2871,3.62E+01,3.49E+01
2872,3.62E+01,3.49E+01
2873,3.62E+01,3.49E+01
2874,3.62E+01,3.49E+01
2875,3.62E+01,3.49E+01
2876,3.62E+01,3.49E+01
2877,3.62E+01,3.49E+01
2878,3.62E+01,3.49E+01
2879,3.62E+01,3.49E+01
2880,3.62E+01,3.49E+01
2881,3.62E+01,3.49E+01
2882,3.62E+01,3.49E+01
2883,3.62E+01,3.49E+01
2884,3.62E+01,3.49E+01
2885,3.62E+01,3.49E+01
2886,3.61E+01,3.49E+01
2887,3.61E+01,3.49E+01
2888,3.61E+01,3.49E+01
2889,3.61E+01,3.49E+01
2890,3.62E+01,3.49E+01
2891,3.62E+01,3.49E+01
2892,3.62E+01,3.49E+01
2893,3.62E+01,3.48E+01
2894,3.62E+01,3.49E+01
2895,3.62E+01,3.48E+01
2896,3.62E+01,3.49E+01
2897,3.62E+01,3.48E+01
2898,3.62E+01,3.49E+01
2899,3.62E+01,3.48E+01
2900,3.62E+01,3.49E+01
2901,3.62E+01,3.48E+01
2902,3.62E+01,3.49E+01
2903,3.62E+01,3.48E+01
2904,3.62E+01,3.49E+01
2905,3.62E+01,3.48E+01
2906,3.62E+01,3.49E+01
2907,3.62E+01,3.48E+01
2908,3.62E+01,3.49E+01
2909,3.62E+01,3.48E+01
2910,3.62E+01,3.49E+01
2911,3.62E+01,3.48E+01
2912,3.62E+01,3.49E+01
2913,3.62E+01,3.48E+01
2914,3.62E+01,3.48E+01
2915,3.62E+01,3.48E+01
2916,3.61E+01,3.48E+01
2917,3.61E+01,3.48E+01
2918,3.61E+01,3.48E+01
2919,3.61E+01,3.48E+01
2920,3.62E+01,3.48E+01
2921,3.62E+01,3.48E+01
2922,3.62E+01,3.48E+01
2923,3.62E+01,3.48E+01
2924,3.62E+01,3.48E+01
2925,3.62E+01,3.48E+01
2926,3.62E+01,3.48E+01
2927,3.62E+01,3.48E+01
2928,3.62E+01,3.48E+01
2929,3.62E+01,3.48E+01
2930,3.62E+01,3.48E+01
2931,3.62E+01,3.48E+01
2932,3.62E+01,3.48E+01
2933,3.62E+01,3.48E+01
2934,3.62E+01,3.48E+01
2935,3.62E+01,3.48E+01
2936,3.62E+01,3.48E+01
2937,3.62E+01,3.48E+01
2938,3.62E+01,3.48E+01
2939,3.62E+01,3.48E+01
2940,3.62E+01,3.48E+01
2941,3.62E+01,3.48E+01
2942,3.62E+01,3.48E+01
2943,3.62E+01,3.48E+01
2944,3.62E+01,3.48E+01
2945,3.62E+01,3.48E+01
2946,3.62E+01,3.48E+01
2947,3.62E+01,3.48E+01
2948,3.62E+01,3.48E+01
2949,3.62E+01,3.48E+01
2950,3.62E+01,3.48E+01
2951,3.62E+01,3.48E+01
2952,3.62E+01,3.48E+01
2953,3.62E+01,3.48E+01
2954,3.62E+01,3.48E+01
2955,3.62E+01,3.48E+01
2956,3.62E+01,3.48E+01
2957,3.62E+01,3.48E+01
2958,3.62E+01,3.48E+01
2959,3.62E+01,3.48E+01
2960,3.62E+01,3.48E+01
2961,3.62E+01,3.48E+01
2962,3.62E+01,3.48E+01
2963,3.62E+01,3.48E+01
2964,3.62E+01,3.48E+01
2965,3.62E+01,3.48E+01
2966,3.62E+01,3.48E+01
2967,3.61E+01,3.48E+01
2968,3.61E+01,3.48E+01
2969,3.61E+01,3.48E+01
2970,3.62E+01,3.48E+01
2971,3.62E+01,3.48E+01
2972,3.62E+01,3.48E+01
2973,3.62E+01,3.48E+01
2974,3.62E+01,3.48E+01
2975,3.62E+01,3.48E+01
2976,3.62E+01,3.48E+01
2977,3.62E+01,3.48E+01
2978,3.62E+01,3.48E+01
2979,3.62E+01,3.48E+01
2980,3.62E+01,3.48E+01
2981,3.62E+01,3.48E+01
2982,3.62E+01,3.48E+01
2983,3.62E+01,3.48E+01
2984,3.62E+01,3.48E+01
2985,3.62E+01,3.48E+01
2986,3.62E+01,3.48E+01
2987,3.62E+01,3.48E+01
2988,3.62E+01,3.48E+01
2989,3.62E+01,3.48E+01
2990,3.62E+01,3.48E+01
2991,3.62E+01,3.48E+01
2992,3.62E+01,3.48E+01
2993,3.62E+01,3.48E+01
2994,3.62E+01,3.48E+01
2995,3.62E+01,3.48E+01
2996,3.62E+01,3.48E+01
2997,3.62E+01,3.48E+01
2998,3.62E+01,3.48E+01
2999,3.62E+01,3.48E+01
3000,3.62E+01,3.48E+01
3001,3.62E+01,3.48E+01
3002,3.62E+01,3.48E+01
3003,3.62E+01,3.48E+01
3004,3.62E+01,3.48E+01
3005,3.62E+01,3.48E+01
3006,3.62E+01,3.48E+01
3007,3.62E+01,3.48E+01
3008,3.62E+01,3.48E+01
3009,3.62E+01,3.48E+01
3010,3.62E+01,3.48E+01
3011,3.62E+01,3.48E+01
3012,3.62E+01,3.48E+01
3013,3.61E+01,3.48E+01
3014,3.61E+01,3.48E+01
3015,3.61E+01,3.48E+01
3016,3.61E+01,3.48E+01
3017,3.61E+01,3.48E+01
3018,3.61E+01,3.48E+01
3019,3.61E+01,3.48E+01
3020,3.61E+01,3.48E+01
3021,3.61E+01,3.48E+01
3022,3.61E+01,3.48E+01
3023,3.61E+01,3.48E+01
3024,3.61E+01,3.48E+01
3025,3.61E+01,3.48E+01
3026,3.61E+01,3.48E+01
3027,3.61E+01,3.47E+01
3028,3.61E+01,3.48E+01
3029,3.61E+01,3.47E+01
3030,3.61E+01,3.48E+01
3031,3.62E+01,3.47E+01
3032,3.62E+01,3.47E+01
3033,3.62E+01,3.47E+01
3034,3.62E+01,3.48E+01
3035,3.62E+01,3.47E+01
3036,3.62E+01,3.48E+01
3037,3.62E+01,3.47E+01
3038,3.62E+01,3.48E+01
3039,3.62E+01,3.47E+01
3040,3.62E+01,3.48E+01
3041,3.62E+01,3.47E+01
3042,3.62E+01,3.48E+01
3043,3.62E+01,3.47E+01
3044,3.62E+01,3.48E+01
3045,3.62E+01,3.47E+01
3046,3.61E+01,3.47E+01
3047,3.61E+01,3.47E+01
3048,3.61E+01,3.47E+01
3049,3.61E+01,3.47E+01
3050,3.61E+01,3.47E+01
3051,3.61E+01,3.47E+01
3052,3.61E+01,3.47E+01
3053,3.62E+01,3.47E+01
3054,3.62E+01,3.47E+01
3055,3.62E+01,3.47E+01
3056,3.62E+01,3.47E+01
3057,3.62E+01,3.47E+01
3058,3.62E+01,3.47E+01
3059,3.61E+01,3.47E+01
3060,3.61E+01,3.47E+01
3061,3.61E+01,3.47E+01
3062,3.62E+01,3.47E+01
3063,3.62E+01,3.47E+01
3064,3.62E+01,3.47E+01
3065,3.62E+01,3.47E+01
3066,3.62E+01,3.47E+01
3067,3.62E+01,3.47E+01
3068,3.62E+01,3.47E+01
3069,3.62E+01,3.47E+01
3070,3.62E+01,3.47E+01
3071,3.62E+01,3.47E+01
3072,3.62E+01,3.47E+01
3073,3.62E+01,3.47E+01
3074,3.62E+01,3.47E+01
3075,3.62E+01,3.47E+01
3076,3.62E+01,3.47E+01
3077,3.61E+01,3.47E+01
3078,3.61E+01,3.47E+01
3079,3.61E+01,3.47E+01
3080,3.61E+01,3.47E+01
3081,3.61E+01,3.47E+01
3082,3.61E+01,3.47E+01
3083,3.61E+01,3.47E+01
3084,3.61E+01,3.47E+01
3085,3.61E+01,3.47E+01
3086,3.61E+01,3.47E+01
3087,3.61E+01,3.47E+01
3088,3.61E+01,3.47E+01
3089,3.62E+01,3.47E+01
3090,3.62E+01,3.47E+01
3091,3.62E+01,3.47E+01
3092,3.62E+01,3.47E+01
3093,3.62E+01,3.47E+01
3094,3.62E+01,3.47E+01
3095,3.62E+01,3.47E+01
3096,3.62E+01,3.47E+01
3097,3.62E+01,3.47E+01
3098,3.62E+01,3.47E+01
3099,3.62E+01,3.47E+01
3100,3.62E+01,3.47E+01
3101,3.62E+01,3.47E+01
3102,3.62E+01,3.47E+01
3103,3.62E+01,3.47E+01
3104,3.62E+01,3.47E+01
3105,3.62E+01,3.47E+01
3106,3.62E+01,3.47E+01
3107,3.62E+01,3.47E+01
3108,3.62E+01,3.47E+01
3109,3.62E+01,3.47E+01
3110,3.62E+01,3.47E+01
3111,3.62E+01,3.47E+01
3112,3.62E+01,3.47E+01
3113,3.62E+01,3.47E+01
3114,3.62E+01,3.47E+01
3115,3.62E+01,3.47E+01
3116,3.62E+01,3.47E+01
3117,3.61E+01,3.47E+01
3118,3.61E+01,3.47E+01
3119,3.61E+01,3.47E+01
3120,3.61E+01,3.47E+01
3121,3.61E+01,3.47E+01
3122,3.61E+01,3.47E+01
3123,3.61E+01,3.47E+01
3124,3.61E+01,3.47E+01
3125,3.61E+01,3.47E+01
3126,3.61E+01,3.47E+01
3127,3.61E+01,3.47E+01
3128,3.62E+01,3.47E+01
3129,3.62E+01,3.47E+01
3130,3.62E+01,3.47E+01
3131,3.62E+01,3.47E+01
3132,3.62E+01,3.47E+01
3133,3.62E+01,3.47E+01
3134,3.62E+01,3.47E+01
3135,3.62E+01,3.47E+01
3136,3.62E+01,3.47E+01
3137,3.62E+01,3.47E+01
3138,3.62E+01,3.47E+01
3139,3.62E+01,3.47E+01
3140,3.62E+01,3.47E+01
3141,3.62E+01,3.47E+01
3142,3.62E+01,3.47E+01
3143,3.62E+01,3.47E+01
3144,3.62E+01,3.46E+01
3145,3.62E+01,3.47E+01
3146,3.62E+01,3.46E+01
3147,3.62E+01,3.47E+01
3148,3.62E+01,3.47E+01
3149,3.62E+01,3.47E+01
3150,3.62E+01,3.47E+01
3151,3.62E+01,3.47E+01
3152,3.62E+01,3.47E+01
3153,3.62E+01,3.47E+01
3154,3.62E+01,3.47E+01
3155,3.62E+01,3.46E+01
3156,3.62E+01,3.47E+01
3157,3.62E+01,3.46E+01
3158,3.62E+01,3.47E+01
3159,3.62E+01,3.46E+01
3160,3.62E+01,3.47E+01
3161,3.62E+01,3.46E+01
3162,3.62E+01,3.47E+01
3163,3.62E+01,3.46E+01
3164,3.62E+01,3.47E+01
3165,3.62E+01,3.46E+01
3166,3.62E+01,3.46E+01
3167,3.62E+01,3.46E+01
3168,3.62E+01,3.46E+01
3169,3.62E+01,3.46E+01
3170,3.62E+01,3.46E+01
3171,3.62E+01,3.46E+01
3172,3.62E+01,3.46E+01
3173,3.62E+01,3.46E+01
3174,3.62E+01,3.46E+01
3175,3.62E+01,3.46E+01
3176,3.62E+01,3.46E+01
3177,3.62E+01,3.46E+01
3178,3.62E+01,3.46E+01
3179,3.62E+01,3.46E+01
3180,3.62E+01,3.46E+01
3181,3.62E+01,3.46E+01
3182,3.62E+01,3.46E+01
3183,3.62E+01,3.46E+01
3184,3.62E+01,3.46E+01
3185,3.62E+01,3.46E+01
3186,3.62E+01,3.46E+01
3187,3.62E+01,3.46E+01
3188,3.62E+01,3.46E+01
3189,3.62E+01,3.46E+01
3190,3.62E+01,3.46E+01
3191,3.62E+01,3.46E+01
3192,3.61E+01,3.46E+01
3193,3.61E+01,3.46E+01
3194,3.61E+01,3.46E+01
3195,3.61E+01,3.46E+01
3196,3.61E+01,3.46E+01
3197,3.61E+01,3.46E+01
3198,3.61E+01,3.46E+01
3199,3.61E+01,3.46E+01
3200,3.61E+01,3.46E+01
3201,3.61E+01,3.46E+01
3202,3.61E+01,3.46E+01
3203,3.61E+01,3.46E+01
3204,3.61E+01,3.46E+01
3205,3.61E+01,3.46E+01
3206,3.62E+01,3.46E+01
3207,3.62E+01,3.46E+01
3208,3.62E+01,3.46E+01
3209,3.62E+01,3.46E+01
3210,3.62E+01,3.46E+01
3211,3.62E+01,3.46E+01
3212,3.62E+01,3.46E+01
3213,3.62E+01,3.46E+01
3214,3.62E+01,3.46E+01
3215,3.62E+01,3.46E+01
3216,3.62E+01,3.46E+01
3217,3.62E+01,3.46E+01
3218,3.62E+01,3.46E+01
3219,3.62E+01,3.46E+01
3220,3.61E+01,3.46E+01
3221,3.61E+01,3.46E+01
3222,3.61E+01,3.46E+01
3223,3.61E+01,3.46E+01
3224,3.61E+01,3.46E+01
3225,3.61E+01,3.46E+01
3226,3.61E+01,3.46E+01
3227,3.62E+01,3.46E+01
3228,3.62E+01,3.46E+01
3229,3.62E+01,3.46E+01
3230,3.62E+01,3.46E+01
3231,3.62E+01,3.46E+01
3232,3.62E+01,3.46E+01
3233,3.62E+01,3.46E+01
3234,3.62E+01,3.46E+01
3235,3.62E+01,3.46E+01
3236,3.62E+01,3.46E+01
3237,3.62E+01,3.46E+01
3238,3.62E+01,3.46E+01
3239,3.62E+01,3.46E+01
3240,3.62E+01,3.46E+01
3241,3.62E+01,3.46E+01
3242,3.62E+01,3.46E+01
3243,3.62E+01,3.46E+01
3244,3.62E+01,3.46E+01
3245,3.62E+01,3.46E+01
3246,3.62E+01,3.46E+01
3247,3.62E+01,3.46E+01
3248,3.62E+01,3.46E+01
3249,3.62E+01,3.46E+01
3250,3.62E+01,3.46E+01
3251,3.62E+01,3.46E+01
3252,3.62E+01,3.46E+01
3253,3.62E+01,3.46E+01
3254,3.62E+01,3.46E+01
3255,3.62E+01,3.46E+01
3256,3.62E+01,3.46E+01
3257,3.62E+01,3.46E+01
3258,3.62E+01,3.46E+01
3259,3.62E+01,3.46E+01
3260,3.62E+01,3.46E+01
3261,3.62E+01,3.46E+01
3262,3.62E+01,3.46E+01
3263,3.62E+01,3.46E+01
3264,3.62E+01,3.46E+01
3265,3.62E+01,3.46E+01
3266,3.61E+01,3.46E+01
3267,3.61E+01,3.46E+01
3268,3.61E+01,3.46E+01
3269,3.61E+01,3.46E+01
3270,3.61E+01,3.45E+01
3271,3.61E+01,3.46E+01
3272,3.61E+01,3.45E+01
3273,3.61E+01,3.46E+01
3274,3.61E+01,3.45E+01
3275,3.61E+01,3.46E+01
3276,3.61E+01,3.45E+01
3277,3.61E+01,3.45E+01
3278,3.61E+01,3.45E+01
3279,3.61E+01,3.45E+01
3280,3.61E+01,3.45E+01
3281,3.61E+01,3.46E+01
3282,3.61E+01,3.45E+01
3283,3.61E+01,3.45E+01
3284,3.61E+01,3.45E+01
3285,3.61E+01,3.45E+01
3286,3.61E+01,3.45E+01
3287,3.61E+01,3.45E+01
3288,3.61E+01,3.45E+01
3289,3.61E+01,3.45E+01
3290,3.61E+01,3.45E+01
3291,3.61E+01,3.45E+01
3292,3.61E+01,3.45E+01
3293,3.62E+01,3.45E+01
3294,3.62E+01,3.45E+01
3295,3.62E+01,3.45E+01
3296,3.62E+01,3.45E+01
3297,3.62E+01,3.45E+01
3298,3.62E+01,3.45E+01
3299,3.62E+01,3.45E+01
3300,3.63E+01,3.45E+01
3301,3.63E+01,3.45E+01
3302,3.63E+01,3.45E+01
3303,3.63E+01,3.45E+01
3304,3.63E+01,3.45E+01
3305,3.63E+01,3.45E+01
3306,3.63E+01,3.45E+01
3307,3.62E+01,3.45E+01
3308,3.62E+01,3.45E+01
3309,3.62E+01,3.45E+01
3310,3.62E+01,3.45E+01
3311,3.62E+01,3.45E+01
3312,3.62E+01,3.45E+01
3313,3.62E+01,3.45E+01
3314,3.62E+01,3.45E+01
3315,3.62E+01,3.45E+01
3316,3.62E+01,3.45E+01
3317,3.62E+01,3.45E+01
3318,3.62E+01,3.45E+01
3319,3.62E+01,3.45E+01
3320,3.62E+01,3.45E+01
3321,3.62E+01,3.45E+01
3322,3.62E+01,3.45E+01
3323,3.62E+01,3.45E+01
3324,3.62E+01,3.45E+01
3325,3.62E+01,3.45E+01
3326,3.62E+01,3.45E+01
3327,3.62E+01,3.45E+01
3328,3.61E+01,3.45E+01
3329,3.61E+01,3.45E+01
3330,3.61E+01,3.45E+01
3331,3.61E+01,3.45E+01
3332,3.61E+01,3.45E+01
3333,3.61E+01,3.45E+01
3334,3.61E+01,3.45E+01
3335,3.61E+01,3.45E+01
3336,3.61E+01,3.45E+01
3337,3.61E+01,3.45E+01
3338,3.61E+01,3.45E+01
3339,3.62E+01,3.45E+01
3340,3.62E+01,3.45E+01
3341,3.62E+01,3.45E+01
3342,3.62E+01,3.45E+01
3343,3.62E+01,3.45E+01
3344,3.62E+01,3.45E+01
3345,3.62E+01,3.45E+01
3346,3.62E+01,3.45E+01
3347,3.62E+01,3.45E+01
3348,3.62E+01,3.45E+01
3349,3.62E+01,3.45E+01
3350,3.62E+01,3.45E+01
3351,3.62E+01,3.45E+01
3352,3.62E+01,3.45E+01
3353,3.62E+01,3.45E+01
3354,3.62E+01,3.45E+01
3355,3.62E+01,3.45E+01
3356,3.62E+01,3.45E+01
3357,3.62E+01,3.45E+01
3358,3.62E+01,3.45E+01
3359,3.62E+01,3.45E+01
3360,3.62E+01,3.45E+01
3361,3.62E+01,3.45E+01
3362,3.62E+01,3.45E+01
3363,3.62E+01,3.45E+01
3364,3.62E+01,3.45E+01
3365,3.62E+01,3.45E+01
3366,3.62E+01,3.45E+01
3367,3.62E+01,3.45E+01
3368,3.62E+01,3.45E+01
3369,3.62E+01,3.45E+01
3370,3.62E+01,3.45E+01
3371,3.62E+01,3.45E+01
3372,3.62E+01,3.45E+01
3373,3.62E+01,3.45E+01
3374,3.62E+01,3.45E+01
3375,3.62E+01,3.45E+01
3376,3.62E+01,3.45E+01
3377,3.62E+01,3.45E+01
3378,3.62E+01,3.45E+01
3379,3.62E+01,3.45E+01
3380,3.62E+01,3.45E+01
3381,3.62E+01,3.45E+01
3382,3.62E+01,3.45E+01
3383,3.62E+01,3.45E+01
3384,3.61E+01,3.45E+01
3385,3.61E+01,3.45E+01
3386,3.62E+01,3.45E+01
3387,3.62E+01,3.45E+01
3388,3.62E+01,3.45E+01
3389,3.62E+01,3.45E+01
3390,3.62E+01,3.45E+01
3391,3.62E+01,3.45E+01
3392,3.62E+01,3.45E+01
3393,3.62E+01,3.45E+01
3394,3.62E+01,3.45E+01
3395,3.62E+01,3.45E+01
3396,3.62E+01,3.45E+01
3397,3.62E+01,3.44E+01
3398,3.62E+01,3.45E+01
3399,3.63E+01,3.44E+01
3400,3.63E+01,3.45E+01
3401,3.63E+01,3.44E+01
3402,3.62E+01,3.44E+01
3403,3.62E+01,3.44E+01
3404,3.62E+01,3.44E+01
3405,3.62E+01,3.45E+01
3406,3.62E+01,3.44E+01
3407,3.62E+01,3.45E+01
3408,3.62E+01,3.44E+01
3409,3.62E+01,3.45E+01
3410,3.62E+01,3.44E+01
3411,3.62E+01,3.45E+01
3412,3.62E+01,3.44E+01
3413,3.62E+01,3.45E+01
3414,3.62E+01,3.44E+01
3415,3.62E+01,3.45E+01
3416,3.62E+01,3.44E+01
3417,3.62E+01,3.45E+01
3418,3.62E+01,3.44E+01
3419,3.62E+01,3.45E+01
3420,3.62E+01,3.44E+01
3421,3.62E+01,3.45E+01
3422,3.62E+01,3.44E+01
3423,3.62E+01,3.45E+01
3424,3.62E+01,3.44E+01
3425,3.62E+01,3.44E+01
3426,3.62E+01,3.44E+01
3427,3.62E+01,3.44E+01
3428,3.62E+01,3.44E+01
3429,3.62E+01,3.44E+01
3430,3.62E+01,3.44E+01
3431,3.62E+01,3.44E+01
3432,3.62E+01,3.44E+01
3433,3.62E+01,3.44E+01
3434,3.62E+01,3.44E+01
3435,3.62E+01,3.44E+01
3436,3.62E+01,3.44E+01
3437,3.62E+01,3.44E+01
3438,3.62E+01,3.44E+01
3439,3.62E+01,3.44E+01
3440,3.62E+01,3.44E+01
3441,3.62E+01,3.44E+01
3442,3.62E+01,3.44E+01
3443,3.62E+01,3.44E+01
3444,3.62E+01,3.44E+01
3445,3.61E+01,3.44E+01
3446,3.61E+01,3.44E+01
3447,3.61E+01,3.44E+01
3448,3.61E+01,3.44E+01
3449,3.61E+01,3.44E+01
3450,3.61E+01,3.44E+01
3451,3.61E+01,3.44E+01
3452,3.62E+01,3.44E+01
3453,3.62E+01,3.44E+01
3454,3.62E+01,3.44E+01
3455,3.62E+01,3.44E+01
3456,3.62E+01,3.44E+01
3457,3.62E+01,3.44E+01
3458,3.63E+01,3.44E+01
3459,3.63E+01,3.44E+01
3460,3.63E+01,3.44E+01
3461,3.63E+01,3.44E+01
3462,3.63E+01,3.44E+01
3463,3.63E+01,3.44E+01
3464,3.63E+01,3.44E+01
3465,3.63E+01,3.44E+01
3466,3.63E+01,3.44E+01
3467,3.63E+01,3.44E+01
3468,3.63E+01,3.44E+01
3469,3.63E+01,3.44E+01
3470,3.63E+01,3.44E+01
3471,3.63E+01,3.44E+01
3472,3.63E+01,3.44E+01
3473,3.63E+01,3.44E+01
3474,3.63E+01,3.44E+01
3475,3.63E+01,3.44E+01
3476,3.63E+01,3.44E+01
3477,3.63E+01,3.44E+01
3478,3.63E+01,3.44E+01
3479,3.63E+01,3.44E+01
3480,3.63E+01,3.44E+01
3481,3.63E+01,3.44E+01
3482,3.63E+01,3.44E+01
3483,3.63E+01,3.44E+01
3484,3.63E+01,3.44E+01
3485,3.63E+01,3.44E+01
3486,3.63E+01,3.44E+01
3487,3.63E+01,3.44E+01
3488,3.63E+01,3.44E+01
3489,3.62E+01,3.44E+01
3490,3.62E+01,3.44E+01
3491,3.62E+01,3.44E+01
3492,3.62E+01,3.44E+01
3493,3.62E+01,3.44E+01
3494,3.62E+01,3.44E+01
3495,3.62E+01,3.44E+01
3496,3.62E+01,3.44E+01
3497,3.62E+01,3.44E+01
3498,3.62E+01,3.44E+01
3499,3.62E+01,3.44E+01
3500,3.62E+01,3.44E+01
3501,3.62E+01,3.44E+01
3502,3.62E+01,3.44E+01
3503,3.62E+01,3.44E+01
3504,3.63E+01,3.44E+01
3505,3.63E+01,3.44E+01
3506,3.63E+01,3.44E+01
3507,3.63E+01,3.44E+01
3508,3.63E+01,3.44E+01
3509,3.62E+01,3.44E+01
3510,3.62E+01,3.44E+01
3511,3.62E+01,3.44E+01
3512,3.62E+01,3.44E+01
3513,3.62E+01,3.44E+01
3514,3.63E+01,3.44E+01
3515,3.63E+01,3.44E+01
3516,3.63E+01,3.44E+01
3517,3.63E+01,3.44E+01
3518,3.63E+01,3.44E+01
3519,3.63E+01,3.44E+01
3520,3.63E+01,3.44E+01
3521,3.63E+01,3.44E+01
3522,3.63E+01,3.44E+01
3523,3.63E+01,3.44E+01
3524,3.63E+01,3.44E+01
3525,3.63E+01,3.44E+01
3526,3.63E+01,3.43E+01
3527,3.63E+01,3.44E+01
3528,3.63E+01,3.43E+01
3529,3.63E+01,3.44E+01
3530,3.63E+01,3.43E+01
3531,3.63E+01,3.44E+01
3532,3.63E+01,3.43E+01
3533,3.63E+01,3.44E+01
3534,3.62E+01,3.43E+01
3535,3.62E+01,3.44E+01
3536,3.62E+01,3.44E+01
3537,3.62E+01,3.44E+01
3538,3.62E+01,3.44E+01
3539,3.62E+01,3.44E+01
3540,3.61E+01,3.44E+01
3541,3.61E+01,3.43E+01
3542,3.61E+01,3.44E+01
3543,3.62E+01,3.43E+01
3544,3.62E+01,3.44E+01
3545,3.62E+01,3.43E+01
3546,3.62E+01,3.44E+01
3547,3.62E+01,3.43E+01
3548,3.62E+01,3.43E+01
3549,3.62E+01,3.43E+01
3550,3.62E+01,3.43E+01
3551,3.62E+01,3.43E+01
3552,3.62E+01,3.43E+01
3553,3.62E+01,3.43E+01
3554,3.62E+01,3.43E+01
3555,3.62E+01,3.43E+01
3556,3.62E+01,3.43E+01
3557,3.62E+01,3.43E+01
3558,3.63E+01,3.43E+01
3559,3.63E+01,3.43E+01
3560,3.63E+01,3.43E+01
3561,3.63E+01,3.43E+01
3562,3.63E+01,3.43E+01
3563,3.62E+01,3.43E+01
3564,3.62E+01,3.43E+01
3565,3.62E+01,3.43E+01
3566,3.62E+01,3.43E+01
3567,3.62E+01,3.43E+01
3568,3.62E+01,3.43E+01
3569,3.62E+01,3.43E+01
3570,3.62E+01,3.43E+01
3571,3.62E+01,3.43E+01
3572,3.62E+01,3.43E+01
3573,3.62E+01,3.43E+01
3574,3.62E+01,3.43E+01
3575,3.62E+01,3.43E+01
3576,3.62E+01,3.43E+01
3577,3.61E+01,3.43E+01
3578,3.61E+01,3.43E+01
3579,3.61E+01,3.43E+01
3580,3.61E+01,3.43E+01
3581,3.61E+01,3.43E+01
3582,3.61E+01,3.43E+01
3583,3.61E+01,3.43E+01
3584,3.61E+01,3.43E+01
3585,3.61E+01,3.43E+01
3586,3.61E+01,3.43E+01
3587,3.61E+01,3.43E+01
3588,3.62E+01,3.43E+01
3589,3.62E+01,3.43E+01
3590,3.62E+01,3.43E+01
3591,3.62E+01,3.43E+01
3592,3.62E+01,3.43E+01
3593,3.62E+01,3.43E+01
3594,3.62E+01,3.43E+01
3595,3.63E+01,3.43E+01
3596,3.63E+01,3.43E+01
3597,3.63E+01,3.43E+01
3598,3.63E+01,3.43E+01
3599,3.63E+01,3.43E+01
3600,3.63E+01,3.43E+01
3601,3.63E+01,3.43E+01
3602,3.63E+01,3.43E+01
3603,3.63E+01,3.43E+01
3604,3.62E+01,3.43E+01
3605,3.62E+01,3.43E+01
3606,3.62E+01,3.43E+01
3607,3.62E+01,3.43E+01
3608,3.62E+01,3.43E+01
3609,3.62E+01,3.43E+01
3610,3.62E+01,3.43E+01
3611,3.62E+01,3.43E+01
3612,3.62E+01,3.43E+01
3613,3.62E+01,3.43E+01
3614,3.62E+01,3.43E+01
3615,3.62E+01,3.43E+01
3616,3.62E+01,3.43E+01
3617,3.62E+01,3.43E+01
3618,3.62E+01,3.43E+01
3619,3.62E+01,3.43E+01
3620,3.62E+01,3.43E+01
3621,3.62E+01,3.43E+01
3622,3.62E+01,3.43E+01
3623,3.62E+01,3.43E+01
3624,3.62E+01,3.43E+01
3625,3.62E+01,3.43E+01
3626,3.62E+01,3.43E+01
3627,3.62E+01,3.43E+01
3628,3.62E+01,3.43E+01
3629,3.62E+01,3.43E+01
3630,3.62E+01,3.43E+01
3631,3.62E+01,3.43E+01
3632,3.62E+01,3.43E+01
3633,3.62E+01,3.43E+01
3634,3.62E+01,3.43E+01
3635,3.62E+01,3.43E+01
3636,3.62E+01,3.43E+01
3637,3.62E+01,3.43E+01
3638,3.62E+01,3.43E+01
3639,3.62E+01,3.43E+01
3640,3.62E+01,3.43E+01
3641,3.62E+01,3.43E+01
3642,3.62E+01,3.43E+01
3643,3.62E+01,3.43E+01
3644,3.62E+01,3.43E+01
3645,3.62E+01,3.43E+01
3646,3.62E+01,3.43E+01
3647,3.62E+01,3.43E+01
3648,3.62E+01,3.43E+01
3649,3.61E+01,3.43E+01
3650,3.61E+01,3.43E+01
3651,3.61E+01,3.43E+01
3652,3.61E+01,3.43E+01
3653,3.60E+01,3.43E+01
3654,3.60E+01,3.43E+01
3655,3.60E+01,3.43E+01
3656,3.60E+01,3.43E+01
3657,3.61E+01,3.43E+01
3658,3.61E+01,3.43E+01
3659,3.61E+01,3.43E+01
3660,3.62E+01,3.43E+01
3661,3.62E+01,3.43E+01
3662,3.62E+01,3.43E+01
3663,3.62E+01,3.43E+01
3664,3.62E+01,3.43E+01
3665,3.63E+01,3.43E+01
3666,3.63E+01,3.43E+01
3667,3.63E+01,3.43E+01
3668,3.63E+01,3.43E+01
3669,3.63E+01,3.43E+01
3670,3.63E+01,3.43E+01
3671,3.63E+01,3.43E+01
3672,3.63E+01,3.43E+01
3673,3.63E+01,3.43E+01
3674,3.63E+01,3.43E+01
3675,3.63E+01,3.43E+01
3676,3.63E+01,3.43E+01
3677,3.63E+01,3.43E+01
3678,3.63E+01,3.43E+01
3679,3.63E+01,3.43E+01
3680,3.63E+01,3.42E+01
3681,3.63E+01,3.43E+01
3682,3.63E+01,3.43E+01
3683,3.63E+01,3.43E+01
3684,3.63E+01,3.43E+01
3685,3.62E+01,3.43E+01
3686,3.62E+01,3.43E+01
3687,3.62E+01,3.43E+01
3688,3.62E+01,3.43E+01
3689,3.62E+01,3.43E+01
3690,3.62E+01,3.43E+01
3691,3.61E+01,3.42E+01
3692,3.61E+01,3.43E+01
3693,3.61E+01,3.43E+01
3694,3.61E+01,3.43E+01
3695,3.61E+01,3.43E+01
3696,3.61E+01,3.43E+01
3697,3.61E+01,3.43E+01
3698,3.61E+01,3.43E+01
3699,3.61E+01,3.42E+01
3700,3.61E+01,3.42E+01
3701,3.61E+01,3.42E+01
3702,3.61E+01,3.42E+01
3703,3.61E+01,3.42E+01
3704,3.62E+01,3.42E+01
3705,3.62E+01,3.42E+01
3706,3.62E+01,3.42E+01
3707,3.62E+01,3.42E+01
3708,3.62E+01,3.42E+01
3709,3.62E+01,3.42E+01
3710,3.62E+01,3.42E+01
3711,3.63E+01,3.42E+01
3712,3.63E+01,3.42E+01
3713,3.63E+01,3.42E+01
3714,3.63E+01,3.42E+01
3715,3.63E+01,3.42E+01
3716,3.63E+01,3.42E+01
3717,3.63E+01,3.42E+01
3718,3.63E+01,3.42E+01
3719,3.63E+01,3.42E+01
3720,3.63E+01,3.42E+01
3721,3.63E+01,3.42E+01
3722,3.63E+01,3.42E+01
3723,3.63E+01,3.42E+01
3724,3.63E+01,3.42E+01
3725,3.63E+01,3.42E+01
3726,3.63E+01,3.42E+01
3727,3.63E+01,3.42E+01
3728,3.63E+01,3.42E+01
3729,3.63E+01,3.42E+01
3730,3.63E+01,3.42E+01
3731,3.63E+01,3.42E+01
3732,3.63E+01,3.42E+01
3733,3.63E+01,3.42E+01
3734,3.63E+01,3.42E+01
3735,3.63E+01,3.42E+01
3736,3.63E+01,3.42E+01
3737,3.63E+01,3.42E+01
3738,3.63E+01,3.42E+01
3739,3.63E+01,3.42E+01
3740,3.63E+01,3.42E+01
3741,3.63E+01,3.42E+01
3742,3.63E+01,3.42E+01
3743,3.63E+01,3.42E+01
3744,3.63E+01,3.42E+01
3745,3.63E+01,3.42E+01
3746,3.63E+01,3.42E+01
3747,3.63E+01,3.42E+01
3748,3.63E+01,3.42E+01
3749,3.63E+01,3.42E+01
3750,3.63E+01,3.42E+01
3751,3.63E+01,3.42E+01
3752,3.63E+01,3.42E+01
3753,3.63E+01,3.42E+01
3754,3.63E+01,3.42E+01
3755,3.63E+01,3.42E+01
3756,3.63E+01,3.42E+01
3757,3.63E+01,3.42E+01
3758,3.63E+01,3.42E+01
3759,3.63E+01,3.42E+01
3760,3.63E+01,3.42E+01
3761,3.63E+01,3.42E+01
3762,3.63E+01,3.42E+01
3763,3.63E+01,3.42E+01
3764,3.63E+01,3.42E+01
3765,3.63E+01,3.42E+01
3766,3.63E+01,3.42E+01
3767,3.63E+01,3.42E+01
3768,3.63E+01,3.42E+01
3769,3.63E+01,3.42E+01
3770,3.63E+01,3.42E+01
3771,3.63E+01,3.42E+01
3772,3.63E+01,3.42E+01
3773,3.63E+01,3.42E+01
3774,3.63E+01,3.42E+01
3775,3.62E+01,3.42E+01
3776,3.62E+01,3.42E+01
3777,3.62E+01,3.42E+01
3778,3.62E+01,3.42E+01
3779,3.62E+01,3.42E+01
3780,3.62E+01,3.42E+01
3781,3.62E+01,3.42E+01
3782,3.62E+01,3.42E+01
3783,3.62E+01,3.42E+01
3784,3.62E+01,3.42E+01
3785,3.62E+01,3.42E+01
3786,3.62E+01,3.42E+01
3787,3.62E+01,3.42E+01
3788,3.62E+01,3.42E+01
3789,3.62E+01,3.42E+01
3790,3.62E+01,3.42E+01
3791,3.62E+01,3.42E+01
3792,3.62E+01,3.42E+01
3793,3.62E+01,3.42E+01
3794,3.62E+01,3.42E+01
3795,3.62E+01,3.42E+01
3796,3.62E+01,3.42E+01
3797,3.62E+01,3.42E+01
3798,3.62E+01,3.42E+01
3799,3.62E+01,3.42E+01
3800,3.62E+01,3.42E+01
3801,3.62E+01,3.42E+01
3802,3.62E+01,3.42E+01
3803,3.62E+01,3.42E+01
3804,3.62E+01,3.42E+01
3805,3.63E+01,3.42E+01
3806,3.63E+01,3.42E+01
3807,3.63E+01,3.42E+01
3808,3.63E+01,3.42E+01
3809,3.63E+01,3.42E+01
3810,3.63E+01,3.42E+01
3811,3.63E+01,3.42E+01
3812,3.62E+01,3.42E+01
3813,3.62E+01,3.42E+01
3814,3.62E+01,3.42E+01
3815,3.62E+01,3.42E+01
3816,3.62E+01,3.42E+01
3817,3.62E+01,3.42E+01
3818,3.62E+01,3.42E+01
3819,3.62E+01,3.42E+01
3820,3.62E+01,3.42E+01
3821,3.62E+01,3.42E+01
3822,3.62E+01,3.42E+01
3823,3.62E+01,3.42E+01
3824,3.62E+01,3.42E+01
3825,3.62E+01,3.42E+01
3826,3.62E+01,3.42E+01
3827,3.62E+01,3.42E+01
3828,3.62E+01,3.42E+01
3829,3.62E+01,3.42E+01
3830,3.62E+01,3.42E+01
3831,3.62E+01,3.42E+01
3832,3.62E+01,3.42E+01
3833,3.63E+01,3.42E+01
3834,3.63E+01,3.42E+01
3835,3.63E+01,3.42E+01
3836,3.63E+01,3.42E+01
3837,3.63E+01,3.42E+01
3838,3.63E+01,3.42E+01
3839,3.62E+01,3.42E+01
3840,3.62E+01,3.42E+01
3841,3.62E+01,3.42E+01
3842,3.62E+01,3.42E+01
3843,3.62E+01,3.42E+01
3844,3.63E+01,3.42E+01
3845,3.62E+01,3.42E+01
3846,3.62E+01,3.42E+01
3847,3.62E+01,3.42E+01
3848,3.62E+01,3.42E+01
3849,3.62E+01,3.42E+01
3850,3.62E+01,3.42E+01
3851,3.62E+01,3.42E+01
3852,3.62E+01,3.42E+01
3853,3.62E+01,3.42E+01
3854,3.62E+01,3.42E+01
3855,3.62E+01,3.42E+01
3856,3.62E+01,3.42E+01
3857,3.62E+01,3.42E+01
3858,3.61E+01,3.42E+01
3859,3.61E+01,3.42E+01
3860,3.61E+01,3.42E+01
3861,3.61E+01,3.42E+01
3862,3.61E+01,3.42E+01
3863,3.61E+01,3.42E+01
3864,3.61E+01,3.42E+01
3865,3.61E+01,3.42E+01
3866,3.61E+01,3.42E+01
3867,3.61E+01,3.42E+01
3868,3.61E+01,3.41E+01
3869,3.61E+01,3.42E+01
3870,3.61E+01,3.41E+01
3871,3.62E+01,3.42E+01
3872,3.62E+01,3.41E+01
3873,3.62E+01,3.42E+01
3874,3.62E+01,3.41E+01
3875,3.62E+01,3.41E+01
3876,3.62E+01,3.41E+01
3877,3.62E+01,3.42E+01
3878,3.62E+01,3.41E+01
3879,3.62E+01,3.42E+01
3880,3.62E+01,3.41E+01
3881,3.62E+01,3.42E+01
3882,3.62E+01,3.41E+01
3883,3.62E+01,3.42E+01
3884,3.62E+01,3.41E+01
3885,3.63E+01,3.42E+01
3886,3.63E+01,3.41E+01
3887,3.63E+01,3.42E+01
3888,3.63E+01,3.41E+01
3889,3.63E+01,3.42E+01
3890,3.63E+01,3.42E+01
3891,3.63E+01,3.41E+01
3892,3.63E+01,3.42E+01
3893,3.63E+01,3.41E+01
3894,3.63E+01,3.42E+01
3895,3.63E+01,3.41E+01
3896,3.63E+01,3.41E+01
3897,3.63E+01,3.41E+01
3898,3.62E+01,3.41E+01
3899,3.62E+01,3.42E+01
3900,3.62E+01,3.41E+01
3901,3.62E+01,3.41E+01
3902,3.63E+01,3.41E+01
3903,3.63E+01,3.41E+01
3904,3.63E+01,3.41E+01
3905,3.63E+01,3.41E+01
3906,3.63E+01,3.41E+01
3907,3.63E+01,3.41E+01
3908,3.63E+01,3.41E+01
3909,3.63E+01,3.41E+01
3910,3.63E+01,3.41E+01
3911,3.63E+01,3.41E+01
3912,3.63E+01,3.41E+01
3913,3.63E+01,3.41E+01
3914,3.62E+01,3.41E+01
3915,3.62E+01,3.41E+01
3916,3.62E+01,3.41E+01
3917,3.62E+01,3.41E+01
3918,3.62E+01,3.41E+01
3919,3.62E+01,3.41E+01
3920,3.62E+01,3.41E+01
3921,3.62E+01,3.41E+01
3922,3.62E+01,3.41E+01
3923,3.62E+01,3.41E+01
3924,3.62E+01,3.41E+01
3925,3.62E+01,3.41E+01
3926,3.62E+01,3.41E+01
3927,3.62E+01,3.41E+01
3928,3.62E+01,3.41E+01
3929,3.62E+01,3.41E+01
3930,3.63E+01,3.41E+01
3931,3.63E+01,3.41E+01
3932,3.63E+01,3.41E+01
3933,3.63E+01,3.41E+01
3934,3.63E+01,3.41E+01
3935,3.63E+01,3.41E+01
3936,3.63E+01,3.41E+01
3937,3.63E+01,3.41E+01
3938,3.62E+01,3.41E+01
3939,3.62E+01,3.41E+01
3940,3.62E+01,3.41E+01
3941,3.62E+01,3.41E+01
3942,3.62E+01,3.41E+01
3943,3.62E+01,3.41E+01
3944,3.63E+01,3.41E+01
3945,3.63E+01,3.41E+01
3946,3.63E+01,3.41E+01
3947,3.63E+01,3.41E+01
3948,3.63E+01,3.41E+01
3949,3.63E+01,3.41E+01
3950,3.63E+01,3.41E+01
3951,3.63E+01,3.41E+01
3952,3.63E+01,3.41E+01
3953,3.63E+01,3.41E+01
3954,3.63E+01,3.41E+01
3955,3.62E+01,3.41E+01
3956,3.62E+01,3.41E+01
3957,3.62E+01,3.41E+01
3958,3.62E+01,3.41E+01
3959,3.62E+01,3.41E+01
3960,3.62E+01,3.41E+01
3961,3.62E+01,3.41E+01
3962,3.62E+01,3.41E+01
3963,3.62E+01,3.41E+01
3964,3.62E+01,3.41E+01
3965,3.62E+01,3.41E+01
3966,3.62E+01,3.41E+01
3967,3.62E+01,3.41E+01
3968,3.62E+01,3.41E+01
3969,3.62E+01,3.41E+01
3970,3.62E+01,3.41E+01
3971,3.62E+01,3.41E+01
3972,3.62E+01,3.41E+01
3973,3.62E+01,3.41E+01
3974,3.62E+01,3.41E+01
3975,3.62E+01,3.41E+01
3976,3.62E+01,3.41E+01
3977,3.62E+01,3.41E+01
3978,3.62E+01,3.41E+01
3979,3.62E+01,3.41E+01
3980,3.62E+01,3.41E+01
3981,3.62E+01,3.41E+01
3982,3.62E+01,3.41E+01
3983,3.62E+01,3.41E+01
3984,3.62E+01,3.41E+01
3985,3.62E+01,3.41E+01
3986,3.62E+01,3.41E+01
3987,3.62E+01,3.41E+01
3988,3.62E+01,3.41E+01
3989,3.62E+01,3.41E+01
3990,3.62E+01,3.41E+01
3991,3.62E+01,3.41E+01
3992,3.62E+01,3.41E+01
3993,3.62E+01,3.41E+01
3994,3.62E+01,3.41E+01
3995,3.62E+01,3.41E+01
3996,3.62E+01,3.41E+01
3997,3.62E+01,3.41E+01
3998,3.62E+01,3.41E+01
3999,3.62E+01,3.41E+01
4000,3.62E+01,3.41E+01
4001,3.62E+01,3.41E+01
4002,3.62E+01,3.41E+01
4003,3.62E+01,3.41E+01
4004,3.62E+01,3.41E+01
4005,3.62E+01,3.41E+01
4006,3.62E+01,3.41E+01
4007,3.63E+01,3.41E+01
4008,3.63E+01,3.41E+01
4009,3.63E+01,3.41E+01
4010,3.62E+01,3.41E+01
4011,3.62E+01,3.41E+01
4012,3.62E+01,3.41E+01
4013,3.62E+01,3.41E+01
4014,3.62E+01,3.41E+01
4015,3.62E+01,3.41E+01
4016,3.62E+01,3.41E+01
4017,3.62E+01,3.41E+01
4018,3.62E+01,3.41E+01
4019,3.62E+01,3.41E+01
4020,3.62E+01,3.41E+01
4021,3.62E+01,3.41E+01
4022,3.62E+01,3.41E+01
4023,3.62E+01,3.41E+01
4024,3.62E+01,3.41E+01
4025,3.62E+01,3.41E+01
4026,3.62E+01,3.41E+01
4027,3.62E+01,3.41E+01
4028,3.62E+01,3.41E+01
4029,3.62E+01,3.41E+01
4030,3.62E+01,3.41E+01
4031,3.62E+01,3.41E+01
4032,3.63E+01,3.41E+01
4033,3.63E+01,3.41E+01
4034,3.63E+01,3.41E+01
4035,3.63E+01,3.41E+01
4036,3.63E+01,3.41E+01
4037,3.63E+01,3.41E+01
4038,3.63E+01,3.41E+01
4039,3.63E+01,3.41E+01
4040,3.63E+01,3.41E+01
4041,3.63E+01,3.41E+01
4042,3.63E+01,3.41E+01
4043,3.63E+01,3.41E+01
4044,3.63E+01,3.41E+01
4045,3.62E+01,3.41E+01
4046,3.62E+01,3.41E+01
4047,3.62E+01,3.41E+01
4048,3.63E+01,3.41E+01
4049,3.63E+01,3.41E+01
4050,3.62E+01,3.41E+01
4051,3.62E+01,3.41E+01
4052,3.62E+01,3.40E+01
4053,3.62E+01,3.41E+01
4054,3.62E+01,3.40E+01
4055,3.62E+01,3.40E+01
4056,3.62E+01,3.41E+01
4057,3.62E+01,3.40E+01
4058,3.62E+01,3.40E+01
4059,3.62E+01,3.40E+01
4060,3.62E+01,3.40E+01
4061,3.62E+01,3.40E+01
4062,3.62E+01,3.40E+01
4063,3.62E+01,3.40E+01
4064,3.62E+01,3.40E+01
4065,3.62E+01,3.40E+01
4066,3.62E+01,3.40E+01
4067,3.62E+01,3.40E+01
4068,3.62E+01,3.40E+01
4069,3.62E+01,3.40E+01
4070,3.62E+01,3.40E+01
4071,3.62E+01,3.40E+01
4072,3.62E+01,3.40E+01
4073,3.62E+01,3.40E+01
4074,3.62E+01,3.40E+01
4075,3.62E+01,3.41E+01
4076,3.62E+01,3.40E+01
4077,3.62E+01,3.40E+01
4078,3.62E+01,3.40E+01
4079,3.62E+01,3.40E+01
4080,3.62E+01,3.40E+01
4081,3.62E+01,3.40E+01
4082,3.62E+01,3.40E+01
4083,3.62E+01,3.40E+01
4084,3.62E+01,3.40E+01
4085,3.62E+01,3.40E+01
4086,3.62E+01,3.40E+01
4087,3.62E+01,3.40E+01
4088,3.62E+01,3.40E+01
4089,3.62E+01,3.40E+01
4090,3.62E+01,3.40E+01
4091,3.62E+01,3.40E+01
4092,3.62E+01,3.40E+01
4093,3.62E+01,3.40E+01
4094,3.62E+01,3.40E+01
4095,3.62E+01,3.40E+01
4096,3.62E+01,3.40E+01
4097,3.62E+01,3.40E+01
4098,3.62E+01,3.40E+01
4099,3.62E+01,3.40E+01
4100,3.62E+01,3.40E+01
4101,3.62E+01,3.40E+01
4102,3.62E+01,3.40E+01
4103,3.62E+01,3.40E+01
4104,3.62E+01,3.40E+01
4105,3.62E+01,3.40E+01
4106,3.62E+01,3.40E+01
4107,3.62E+01,3.40E+01
4108,3.62E+01,3.40E+01
4109,3.62E+01,3.40E+01
4110,3.62E+01,3.40E+01
4111,3.62E+01,3.40E+01
4112,3.62E+01,3.40E+01
4113,3.62E+01,3.40E+01
4114,3.62E+01,3.40E+01
4115,3.62E+01,3.40E+01
4116,3.62E+01,3.40E+01
4117,3.62E+01,3.40E+01
4118,3.62E+01,3.40E+01
4119,3.62E+01,3.40E+01
4120,3.62E+01,3.40E+01
4121,3.62E+01,3.40E+01
4122,3.62E+01,3.40E+01
4123,3.62E+01,3.40E+01
4124,3.62E+01,3.40E+01
4125,3.62E+01,3.40E+01
4126,3.62E+01,3.40E+01
4127,3.62E+01,3.40E+01
4128,3.62E+01,3.40E+01
4129,3.62E+01,3.40E+01
4130,3.62E+01,3.40E+01
4131,3.62E+01,3.40E+01
4132,3.62E+01,3.40E+01
4133,3.62E+01,3.40E+01
4134,3.62E+01,3.40E+01
4135,3.62E+01,3.40E+01
4136,3.62E+01,3.40E+01
4137,3.62E+01,3.40E+01
4138,3.62E+01,3.40E+01
4139,3.62E+01,3.40E+01
4140,3.62E+01,3.40E+01
4141,3.62E+01,3.40E+01
4142,3.62E+01,3.40E+01
4143,3.61E+01,3.40E+01
4144,3.62E+01,3.40E+01
4145,3.62E+01,3.40E+01
4146,3.62E+01,3.40E+01
4147,3.62E+01,3.40E+01
4148,3.62E+01,3.40E+01
4149,3.62E+01,3.40E+01
4150,3.62E+01,3.40E+01
4151,3.63E+01,3.40E+01
4152,3.63E+01,3.40E+01
4153,3.63E+01,3.40E+01
4154,3.63E+01,3.40E+01
4155,3.63E+01,3.40E+01
4156,3.63E+01,3.40E+01
4157,3.62E+01,3.40E+01
4158,3.62E+01,3.40E+01
4159,3.62E+01,3.40E+01
4160,3.62E+01,3.40E+01
4161,3.62E+01,3.40E+01
4162,3.62E+01,3.40E+01
4163,3.61E+01,3.40E+01
4164,3.61E+01,3.40E+01
4165,3.61E+01,3.40E+01
4166,3.61E+01,3.40E+01
4167,3.61E+01,3.40E+01
4168,3.61E+01,3.40E+01
4169,3.61E+01,3.40E+01
4170,3.61E+01,3.40E+01
4171,3.61E+01,3.40E+01
4172,3.61E+01,3.40E+01
4173,3.62E+01,3.40E+01
4174,3.62E+01,3.40E+01
4175,3.62E+01,3.40E+01
4176,3.62E+01,3.40E+01
4177,3.62E+01,3.40E+01
4178,3.62E+01,3.40E+01
4179,3.62E+01,3.40E+01
4180,3.62E+01,3.40E+01
4181,3.62E+01,3.40E+01
4182,3.62E+01,3.40E+01
4183,3.62E+01,3.40E+01
4184,3.63E+01,3.40E+01
4185,3.63E+01,3.40E+01
4186,3.63E+01,3.40E+01
4187,3.63E+01,3.40E+01
4188,3.62E+01,3.40E+01
4189,3.62E+01,3.40E+01
4190,3.62E+01,3.40E+01
4191,3.62E+01,3.40E+01
4192,3.62E+01,3.40E+01
4193,3.62E+01,3.40E+01
4194,3.62E+01,3.40E+01
4195,3.62E+01,3.40E+01
4196,3.62E+01,3.40E+01
4197,3.62E+01,3.40E+01
4198,3.62E+01,3.40E+01
4199,3.62E+01,3.40E+01
4200,3.62E+01,3.40E+01
4201,3.62E+01,3.40E+01
4202,3.62E+01,3.40E+01
4203,3.62E+01,3.40E+01
4204,3.62E+01,3.40E+01
4205,3.62E+01,3.40E+01
4206,3.62E+01,3.40E+01
4207,3.62E+01,3.40E+01
4208,3.62E+01,3.40E+01
4209,3.62E+01,3.40E+01
4210,3.62E+01,3.40E+01
4211,3.62E+01,3.40E+01
4212,3.62E+01,3.40E+01
4213,3.62E+01,3.40E+01
4214,3.62E+01,3.40E+01
4215,3.62E+01,3.40E+01
4216,3.62E+01,3.40E+01
4217,3.62E+01,3.40E+01
4218,3.62E+01,3.40E+01
4219,3.62E+01,3.40E+01
4220,3.62E+01,3.40E+01
4221,3.62E+01,3.40E+01
4222,3.63E+01,3.40E+01
4223,3.63E+01,3.40E+01
4224,3.63E+01,3.40E+01
4225,3.62E+01,3.40E+01
4226,3.62E+01,3.40E+01
4227,3.62E+01,3.40E+01
4228,3.62E+01,3.40E+01
4229,3.62E+01,3.40E+01
4230,3.62E+01,3.40E+01
4231,3.62E+01,3.40E+01
4232,3.62E+01,3.40E+01
4233,3.62E+01,3.39E+01
4234,3.62E+01,3.40E+01
4235,3.63E+01,3.40E+01
4236,3.63E+01,3.39E+01
4237,3.63E+01,3.40E+01
4238,3.63E+01,3.39E+01
4239,3.63E+01,3.40E+01
4240,3.63E+01,3.39E+01
4241,3.63E+01,3.40E+01
4242,3.63E+01,3.39E+01
4243,3.63E+01,3.40E+01
4244,3.63E+01,3.39E+01
4245,3.63E+01,3.40E+01
4246,3.63E+01,3.39E+01
4247,3.63E+01,3.40E+01
4248,3.63E+01,3.39E+01
4249,3.63E+01,3.40E+01
4250,3.63E+01,3.39E+01
4251,3.62E+01,3.40E+01
4252,3.62E+01,3.40E+01
4253,3.62E+01,3.39E+01
4254,3.62E+01,3.40E+01
4255,3.62E+01,3.39E+01
4256,3.62E+01,3.40E+01
4257,3.62E+01,3.39E+01
4258,3.62E+01,3.39E+01
4259,3.62E+01,3.40E+01
4260,3.61E+01,3.39E+01
4261,3.61E+01,3.40E+01
4262,3.61E+01,3.39E+01
4263,3.61E+01,3.39E+01
4264,3.61E+01,3.39E+01
4265,3.61E+01,3.39E+01
4266,3.61E+01,3.39E+01
4267,3.61E+01,3.39E+01
4268,3.61E+01,3.39E+01
4269,3.61E+01,3.39E+01
4270,3.61E+01,3.39E+01
4271,3.61E+01,3.39E+01
4272,3.61E+01,3.39E+01
4273,3.61E+01,3.39E+01
4274,3.61E+01,3.39E+01
4275,3.61E+01,3.39E+01
4276,3.62E+01,3.39E+01
4277,3.62E+01,3.39E+01
4278,3.62E+01,3.39E+01
4279,3.62E+01,3.39E+01
4280,3.62E+01,3.39E+01
4281,3.62E+01,3.39E+01
4282,3.62E+01,3.39E+01
4283,3.62E+01,3.39E+01
4284,3.62E+01,3.39E+01
4285,3.62E+01,3.39E+01
4286,3.62E+01,3.39E+01
4287,3.62E+01,3.39E+01
4288,3.62E+01,3.39E+01
4289,3.62E+01,3.39E+01
4290,3.62E+01,3.39E+01
4291,3.61E+01,3.39E+01
4292,3.61E+01,3.39E+01
4293,3.61E+01,3.39E+01
4294,3.61E+01,3.39E+01
4295,3.61E+01,3.39E+01
4296,3.61E+01,3.39E+01
4297,3.61E+01,3.39E+01
4298,3.61E+01,3.39E+01
4299,3.61E+01,3.39E+01
4300,3.61E+01,3.39E+01
4301,3.62E+01,3.39E+01
4302,3.62E+01,3.39E+01
4303,3.62E+01,3.39E+01
4304,3.62E+01,3.39E+01
4305,3.62E+01,3.39E+01
4306,3.62E+01,3.39E+01
4307,3.62E+01,3.39E+01
4308,3.62E+01,3.39E+01
4309,3.62E+01,3.39E+01
4310,3.62E+01,3.39E+01
4311,3.62E+01,3.39E+01
4312,3.62E+01,3.39E+01
4313,3.62E+01,3.39E+01
4314,3.62E+01,3.39E+01
4315,3.61E+01,3.39E+01
4316,3.61E+01,3.39E+01
4317,3.61E+01,3.39E+01
4318,3.61E+01,3.39E+01
4319,3.61E+01,3.39E+01
4320,3.61E+01,3.39E+01
4321,3.61E+01,3.39E+01
4322,3.61E+01,3.39E+01
4323,3.61E+01,3.39E+01
4324,3.61E+01,3.39E+01
4325,3.61E+01,3.39E+01
4326,3.61E+01,3.39E+01
4327,3.61E+01,3.39E+01
4328,3.61E+01,3.39E+01
4329,3.61E+01,3.39E+01
4330,3.61E+01,3.39E+01
4331,3.61E+01,3.39E+01
4332,3.61E+01,3.39E+01
4333,3.61E+01,3.39E+01
4334,3.61E+01,3.39E+01
4335,3.61E+01,3.39E+01
4336,3.60E+01,3.39E+01
4337,3.60E+01,3.39E+01
4338,3.60E+01,3.39E+01
4339,3.61E+01,3.39E+01
4340,3.60E+01,3.39E+01
4341,3.60E+01,3.39E+01
4342,3.60E+01,3.39E+01
4343,3.60E+01,3.39E+01
4344,3.61E+01,3.39E+01
4345,3.61E+01,3.39E+01
4346,3.60E+01,3.39E+01
4347,3.60E+01,3.39E+01
4348,3.60E+01,3.39E+01
4349,3.61E+01,3.39E+01
4350,3.61E+01,3.39E+01
4351,3.61E+01,3.39E+01
4352,3.61E+01,3.39E+01
4353,3.61E+01,3.39E+01
4354,3.61E+01,3.39E+01
4355,3.61E+01,3.39E+01
4356,3.62E+01,3.39E+01
4357,3.62E+01,3.39E+01
4358,3.62E+01,3.39E+01
4359,3.62E+01,3.39E+01
4360,3.62E+01,3.39E+01
4361,3.62E+01,3.39E+01
4362,3.62E+01,3.39E+01
4363,3.62E+01,3.39E+01
4364,3.62E+01,3.39E+01
4365,3.62E+01,3.39E+01
4366,3.62E+01,3.39E+01
4367,3.62E+01,3.39E+01
4368,3.62E+01,3.39E+01
4369,3.62E+01,3.39E+01
4370,3.62E+01,3.39E+01
4371,3.62E+01,3.39E+01
4372,3.62E+01,3.39E+01
4373,3.62E+01,3.39E+01
4374,3.62E+01,3.39E+01
4375,3.62E+01,3.39E+01
4376,3.62E+01,3.39E+01
4377,3.62E+01,3.39E+01
4378,3.62E+01,3.39E+01
4379,3.62E+01,3.39E+01
4380,3.62E+01,3.39E+01
4381,3.62E+01,3.39E+01
4382,3.62E+01,3.39E+01
4383,3.62E+01,3.39E+01
4384,3.62E+01,3.39E+01
4385,3.62E+01,3.39E+01
4386,3.62E+01,3.39E+01
4387,3.62E+01,3.39E+01
4388,3.62E+01,3.39E+01
4389,3.62E+01,3.39E+01
4390,3.62E+01,3.39E+01
4391,3.62E+01,3.39E+01
4392,3.61E+01,3.39E+01
4393,3.61E+01,3.39E+01
4394,3.61E+01,3.39E+01
4395,3.61E+01,3.39E+01
4396,3.61E+01,3.39E+01
4397,3.61E+01,3.39E+01
4398,3.61E+01,3.39E+01
4399,3.61E+01,3.39E+01
4400,3.61E+01,3.39E+01
4401,3.61E+01,3.39E+01
4402,3.61E+01,3.39E+01
4403,3.62E+01,3.39E+01
4404,3.62E+01,3.39E+01
4405,3.62E+01,3.39E+01
4406,3.62E+01,3.39E+01
4407,3.62E+01,3.39E+01
4408,3.62E+01,3.39E+01
4409,3.62E+01,3.39E+01
4410,3.62E+01,3.39E+01
4411,3.62E+01,3.39E+01
4412,3.62E+01,3.39E+01
4413,3.62E+01,3.39E+01
4414,3.62E+01,3.39E+01
4415,3.62E+01,3.38E+01
4416,3.62E+01,3.39E+01
4417,3.62E+01,3.38E+01
4418,3.62E+01,3.39E+01
4419,3.62E+01,3.38E+01
4420,3.61E+01,3.39E+01
4421,3.61E+01,3.38E+01
4422,3.61E+01,3.39E+01
4423,3.61E+01,3.39E+01
4424,3.61E+01,3.39E+01
4425,3.61E+01,3.38E+01
4426,3.61E+01,3.38E+01
4427,3.61E+01,3.38E+01
4428,3.61E+01,3.38E+01
4429,3.61E+01,3.38E+01
4430,3.61E+01,3.38E+01
4431,3.61E+01,3.38E+01
4432,3.61E+01,3.38E+01
4433,3.61E+01,3.38E+01
4434,3.62E+01,3.38E+01
4435,3.62E+01,3.38E+01
4436,3.62E+01,3.38E+01
4437,3.62E+01,3.38E+01
4438,3.62E+01,3.38E+01
4439,3.62E+01,3.39E+01
4440,3.62E+01,3.38E+01
4441,3.62E+01,3.39E+01
4442,3.62E+01,3.38E+01
4443,3.62E+01,3.39E+01
4444,3.62E+01,3.38E+01
4445,3.62E+01,3.39E+01
4446,3.62E+01,3.38E+01
4447,3.62E+01,3.39E+01
4448,3.62E+01,3.38E+01
4449,3.62E+01,3.38E+01
4450,3.62E+01,3.38E+01
4451,3.62E+01,3.38E+01
4452,3.62E+01,3.38E+01
4453,3.62E+01,3.38E+01
4454,3.62E+01,3.39E+01
4455,3.62E+01,3.38E+01
4456,3.62E+01,3.38E+01
4457,3.62E+01,3.38E+01
4458,3.62E+01,3.38E+01
4459,3.62E+01,3.38E+01
4460,3.62E+01,3.38E+01
4461,3.62E+01,3.38E+01
4462,3.62E+01,3.38E+01
4463,3.62E+01,3.38E+01
4464,3.62E+01,3.38E+01
4465,3.62E+01,3.38E+01
4466,3.61E+01,3.38E+01
4467,3.61E+01,3.38E+01
4468,3.61E+01,3.38E+01
4469,3.61E+01,3.38E+01
4470,3.61E+01,3.38E+01
4471,3.61E+01,3.38E+01
4472,3.62E+01,3.38E+01
4473,3.62E+01,3.38E+01
4474,3.62E+01,3.38E+01
4475,3.62E+01,3.38E+01
4476,3.62E+01,3.38E+01
4477,3.62E+01,3.38E+01
4478,3.62E+01,3.38E+01
4479,3.62E+01,3.38E+01
4480,3.62E+01,3.38E+01
4481,3.62E+01,3.38E+01
4482,3.61E+01,3.38E+01
4483,3.61E+01,3.38E+01
4484,3.61E+01,3.38E+01
4485,3.62E+01,3.38E+01
4486,3.62E+01,3.38E+01
4487,3.61E+01,3.38E+01
4488,3.61E+01,3.38E+01
4489,3.62E+01,3.38E+01
4490,3.62E+01,3.38E+01
4491,3.62E+01,3.38E+01
4492,3.62E+01,3.38E+01
4493,3.61E+01,3.38E+01
4494,3.61E+01,3.38E+01
4495,3.61E+01,3.38E+01
4496,3.61E+01,3.38E+01
4497,3.61E+01,3.38E+01
4498,3.61E+01,3.38E+01
4499,3.61E+01,3.38E+01
4500,3.61E+01,3.38E+01
4501,3.62E+01,3.38E+01
4502,3.62E+01,3.38E+01
4503,3.62E+01,3.38E+01
4504,3.62E+01,3.38E+01
4505,3.62E+01,3.38E+01
4506,3.62E+01,3.38E+01
4507,3.62E+01,3.38E+01
4508,3.62E+01,3.38E+01
4509,3.62E+01,3.38E+01
4510,3.62E+01,3.38E+01
4511,3.62E+01,3.38E+01
4512,3.62E+01,3.38E+01
4513,3.62E+01,3.38E+01
4514,3.62E+01,3.38E+01
4515,3.62E+01,3.38E+01
4516,3.62E+01,3.38E+01
4517,3.62E+01,3.38E+01
4518,3.62E+01,3.38E+01
4519,3.62E+01,3.38E+01
4520,3.62E+01,3.38E+01
4521,3.62E+01,3.38E+01
4522,3.62E+01,3.38E+01
4523,3.62E+01,3.38E+01
4524,3.62E+01,3.38E+01
4525,3.62E+01,3.38E+01
4526,3.62E+01,3.38E+01
4527,3.62E+01,3.38E+01
4528,3.62E+01,3.38E+01
4529,3.62E+01,3.38E+01
4530,3.62E+01,3.38E+01
4531,3.62E+01,3.38E+01
4532,3.62E+01,3.38E+01
4533,3.62E+01,3.38E+01
4534,3.62E+01,3.38E+01
4535,3.62E+01,3.38E+01
4536,3.62E+01,3.38E+01
4537,3.62E+01,3.38E+01
4538,3.62E+01,3.38E+01
4539,3.62E+01,3.38E+01
4540,3.62E+01,3.38E+01
4541,3.62E+01,3.38E+01
4542,3.62E+01,3.38E+01
4543,3.62E+01,3.38E+01
4544,3.62E+01,3.38E+01
4545,3.62E+01,3.38E+01
4546,3.62E+01,3.38E+01
4547,3.62E+01,3.38E+01
4548,3.62E+01,3.38E+01
4549,3.62E+01,3.38E+01
4550,3.62E+01,3.38E+01
4551,3.62E+01,3.38E+01
4552,3.62E+01,3.38E+01
4553,3.63E+01,3.38E+01
4554,3.63E+01,3.38E+01
4555,3.63E+01,3.38E+01
4556,3.63E+01,3.38E+01
4557,3.62E+01,3.38E+01
4558,3.62E+01,3.38E+01
4559,3.62E+01,3.38E+01
4560,3.62E+01,3.38E+01
4561,3.62E+01,3.38E+01
4562,3.62E+01,3.38E+01
4563,3.62E+01,3.38E+01
4564,3.62E+01,3.38E+01
4565,3.62E+01,3.38E+01
4566,3.62E+01,3.38E+01
4567,3.62E+01,3.38E+01
4568,3.62E+01,3.38E+01
4569,3.62E+01,3.38E+01
4570,3.62E+01,3.38E+01
4571,3.62E+01,3.38E+01
4572,3.62E+01,3.38E+01
4573,3.62E+01,3.38E+01
4574,3.62E+01,3.38E+01
4575,3.62E+01,3.38E+01
4576,3.62E+01,3.38E+01
4577,3.61E+01,3.38E+01
4578,3.61E+01,3.38E+01
4579,3.62E+01,3.38E+01
4580,3.62E+01,3.38E+01
4581,3.62E+01,3.38E+01
4582,3.62E+01,3.38E+01
4583,3.62E+01,3.38E+01
4584,3.62E+01,3.38E+01
4585,3.62E+01,3.38E+01
4586,3.62E+01,3.38E+01
4587,3.62E+01,3.38E+01
4588,3.62E+01,3.38E+01
4589,3.62E+01,3.38E+01
4590,3.62E+01,3.38E+01
4591,3.62E+01,3.38E+01
4592,3.62E+01,3.38E+01
4593,3.62E+01,3.38E+01
4594,3.61E+01,3.38E+01
4595,3.61E+01,3.38E+01
4596,3.61E+01,3.38E+01
4597,3.61E+01,3.38E+01
4598,3.61E+01,3.38E+01
4599,3.61E+01,3.38E+01
4600,3.61E+01,3.38E+01
4601,3.61E+01,3.38E+01
4602,3.61E+01,3.38E+01
4603,3.61E+01,3.38E+01
4604,3.61E+01,3.38E+01
4605,3.61E+01,3.38E+01
4606,3.61E+01,3.38E+01
4607,3.61E+01,3.38E+01
4608,3.61E+01,3.37E+01
4609,3.61E+01,3.38E+01
4610,3.61E+01,3.37E+01
4611,3.61E+01,3.38E+01
4612,3.61E+01,3.37E+01
4613,3.61E+01,3.38E+01
4614,3.61E+01,3.37E+01
4615,3.62E+01,3.38E+01
4616,3.62E+01,3.37E+01
4617,3.62E+01,3.37E+01
4618,3.62E+01,3.37E+01
4619,3.62E+01,3.37E+01
4620,3.62E+01,3.37E+01
4621,3.62E+01,3.37E+01
4622,3.62E+01,3.37E+01
4623,3.62E+01,3.37E+01
4624,3.62E+01,3.37E+01
4625,3.61E+01,3.37E+01
4626,3.61E+01,3.37E+01
4627,3.62E+01,3.37E+01
4628,3.61E+01,3.37E+01
4629,3.61E+01,3.37E+01
4630,3.61E+01,3.37E+01
4631,3.61E+01,3.37E+01
4632,3.61E+01,3.37E+01
4633,3.61E+01,3.37E+01
4634,3.61E+01,3.38E+01
4635,3.61E+01,3.37E+01
4636,3.61E+01,3.37E+01
4637,3.61E+01,3.37E+01
4638,3.61E+01,3.38E+01
4639,3.61E+01,3.37E+01
4640,3.61E+01,3.38E+01
4641,3.61E+01,3.37E+01
4642,3.61E+01,3.37E+01
4643,3.61E+01,3.37E+01
4644,3.61E+01,3.37E+01
4645,3.61E+01,3.37E+01
4646,3.61E+01,3.37E+01
4647,3.61E+01,3.37E+01
4648,3.61E+01,3.37E+01
4649,3.61E+01,3.37E+01
4650,3.61E+01,3.37E+01
4651,3.62E+01,3.37E+01
4652,3.62E+01,3.37E+01
4653,3.62E+01,3.37E+01
4654,3.62E+01,3.37E+01
4655,3.62E+01,3.37E+01
4656,3.62E+01,3.37E+01
4657,3.61E+01,3.37E+01
4658,3.61E+01,3.37E+01
4659,3.61E+01,3.37E+01
4660,3.61E+01,3.37E+01
4661,3.61E+01,3.37E+01
4662,3.61E+01,3.37E+01
4663,3.61E+01,3.37E+01
4664,3.61E+01,3.37E+01
4665,3.61E+01,3.37E+01
4666,3.61E+01,3.37E+01
4667,3.61E+01,3.37E+01
4668,3.61E+01,3.37E+01
4669,3.61E+01,3.37E+01
4670,3.61E+01,3.37E+01
4671,3.61E+01,3.37E+01
4672,3.61E+01,3.37E+01
4673,3.61E+01,3.37E+01
4674,3.61E+01,3.37E+01
4675,3.61E+01,3.37E+01
4676,3.61E+01,3.37E+01
4677,3.61E+01,3.37E+01
4678,3.61E+01,3.37E+01
4679,3.61E+01,3.37E+01
4680,3.61E+01,3.37E+01
4681,3.61E+01,3.37E+01
4682,3.61E+01,3.37E+01
4683,3.62E+01,3.37E+01
4684,3.62E+01,3.37E+01
4685,3.62E+01,3.37E+01
4686,3.62E+01,3.37E+01
4687,3.62E+01,3.37E+01
4688,3.62E+01,3.37E+01
4689,3.62E+01,3.37E+01
4690,3.62E+01,3.37E+01
4691,3.62E+01,3.37E+01
4692,3.62E+01,3.37E+01
4693,3.62E+01,3.37E+01
4694,3.62E+01,3.37E+01
4695,3.62E+01,3.37E+01
4696,3.62E+01,3.37E+01
4697,3.62E+01,3.37E+01
4698,3.62E+01,3.37E+01
4699,3.62E+01,3.37E+01
4700,3.62E+01,3.37E+01
4701,3.62E+01,3.37E+01
4702,3.62E+01,3.37E+01
4703,3.62E+01,3.37E+01
4704,3.62E+01,3.37E+01
4705,3.61E+01,3.37E+01
4706,3.61E+01,3.37E+01
4707,3.61E+01,3.37E+01
4708,3.62E+01,3.37E+01
4709,3.62E+01,3.37E+01
4710,3.62E+01,3.37E+01
4711,3.62E+01,3.37E+01
4712,3.62E+01,3.37E+01
4713,3.62E+01,3.37E+01
4714,3.62E+01,3.37E+01
4715,3.62E+01,3.37E+01
4716,3.62E+01,3.37E+01
4717,3.62E+01,3.37E+01
4718,3.62E+01,3.37E+01
4719,3.62E+01,3.37E+01
4720,3.62E+01,3.37E+01
4721,3.62E+01,3.37E+01
4722,3.62E+01,3.37E+01
4723,3.62E+01,3.37E+01
4724,3.62E+01,3.37E+01
4725,3.62E+01,3.37E+01
4726,3.62E+01,3.37E+01
4727,3.62E+01,3.37E+01
4728,3.62E+01,3.37E+01
4729,3.62E+01,3.37E+01
4730,3.62E+01,3.37E+01
4731,3.62E+01,3.37E+01
4732,3.62E+01,3.37E+01
4733,3.62E+01,3.37E+01
4734,3.61E+01,3.37E+01
4735,3.61E+01,3.37E+01
4736,3.61E+01,3.37E+01
4737,3.61E+01,3.37E+01
4738,3.61E+01,3.37E+01
4739,3.61E+01,3.37E+01
4740,3.60E+01,3.37E+01
4741,3.60E+01,3.37E+01
4742,3.60E+01,3.37E+01
4743,3.60E+01,3.37E+01
4744,3.60E+01,3.37E+01
4745,3.60E+01,3.37E+01
4746,3.60E+01,3.37E+01
4747,3.60E+01,3.37E+01
4748,3.60E+01,3.37E+01
4749,3.60E+01,3.37E+01
4750,3.60E+01,3.37E+01
4751,3.60E+01,3.37E+01
4752,3.60E+01,3.37E+01
4753,3.60E+01,3.37E+01
4754,3.60E+01,3.37E+01
4755,3.60E+01,3.37E+01
4756,3.61E+01,3.37E+01
4757,3.61E+01,3.37E+01
4758,3.60E+01,3.37E+01
4759,3.60E+01,3.37E+01
4760,3.60E+01,3.36E+01
4761,3.60E+01,3.37E+01
4762,3.60E+01,3.37E+01
4763,3.60E+01,3.37E+01
4764,3.60E+01,3.37E+01
4765,3.60E+01,3.37E+01
4766,3.60E+01,3.37E+01
4767,3.60E+01,3.37E+01
4768,3.60E+01,3.37E+01
4769,3.60E+01,3.37E+01
4770,3.60E+01,3.37E+01
4771,3.60E+01,3.37E+01
4772,3.60E+01,3.37E+01
4773,3.60E+01,3.37E+01
4774,3.60E+01,3.37E+01
4775,3.60E+01,3.37E+01
4776,3.60E+01,3.37E+01
4777,3.60E+01,3.37E+01
4778,3.60E+01,3.37E+01
4779,3.61E+01,3.37E+01
4780,3.61E+01,3.37E+01
4781,3.61E+01,3.37E+01
4782,3.61E+01,3.37E+01
4783,3.61E+01,3.37E+01
4784,3.61E+01,3.37E+01
4785,3.61E+01,3.37E+01
4786,3.61E+01,3.37E+01
4787,3.61E+01,3.37E+01
4788,3.61E+01,3.37E+01
4789,3.61E+01,3.37E+01
4790,3.61E+01,3.37E+01
4791,3.61E+01,3.37E+01
4792,3.61E+01,3.37E+01
4793,3.61E+01,3.37E+01
4794,3.61E+01,3.37E+01
4795,3.61E+01,3.37E+01
4796,3.61E+01,3.37E+01
4797,3.61E+01,3.37E+01
4798,3.61E+01,3.37E+01
4799,3.61E+01,3.37E+01
4800,3.61E+01,3.37E+01
4801,3.62E+01,3.37E+01
4802,3.62E+01,3.36E+01
4803,3.62E+01,3.37E+01
4804,3.62E+01,3.36E+01
4805,3.62E+01,3.37E+01
4806,3.61E+01,3.37E+01
4807,3.61E+01,3.37E+01
4808,3.61E+01,3.36E+01
4809,3.61E+01,3.36E+01
4810,3.61E+01,3.36E+01
4811,3.61E+01,3.36E+01
4812,3.61E+01,3.36E+01
4813,3.61E+01,3.36E+01
4814,3.61E+01,3.36E+01
4815,3.61E+01,3.36E+01
4816,3.62E+01,3.36E+01
4817,3.62E+01,3.36E+01
4818,3.62E+01,3.36E+01
4819,3.61E+01,3.37E+01
4820,3.61E+01,3.36E+01
4821,3.61E+01,3.36E+01
4822,3.61E+01,3.36E+01
4823,3.61E+01,3.36E+01
4824,3.61E+01,3.36E+01
4825,3.61E+01,3.36E+01
4826,3.61E+01,3.36E+01
4827,3.61E+01,3.36E+01
4828,3.61E+01,3.36E+01
4829,3.61E+01,3.36E+01
4830,3.61E+01,3.36E+01
4831,3.61E+01,3.36E+01
4832,3.61E+01,3.36E+01
4833,3.61E+01,3.36E+01
4834,3.61E+01,3.36E+01
4835,3.61E+01,3.36E+01
4836,3.61E+01,3.36E+01
4837,3.61E+01,3.36E+01
4838,3.62E+01,3.36E+01
4839,3.62E+01,3.36E+01
4840,3.62E+01,3.36E+01
4841,3.62E+01,3.36E+01
4842,3.62E+01,3.36E+01
4843,3.62E+01,3.36E+01
4844,3.62E+01,3.36E+01
4845,3.62E+01,3.36E+01
4846,3.62E+01,3.36E+01
4847,3.62E+01,3.36E+01
4848,3.62E+01,3.36E+01
4849,3.62E+01,3.36E+01
4850,3.62E+01,3.36E+01
4851,3.62E+01,3.36E+01
4852,3.62E+01,3.36E+01
4853,3.62E+01,3.36E+01
4854,3.61E+01,3.36E+01
4855,3.61E+01,3.36E+01
4856,3.61E+01,3.36E+01
4857,3.61E+01,3.36E+01
4858,3.61E+01,3.36E+01
4859,3.61E+01,3.36E+01
4860,3.61E+01,3.36E+01
4861,3.61E+01,3.36E+01
4862,3.61E+01,3.36E+01
4863,3.61E+01,3.36E+01
4864,3.61E+01,3.36E+01
4865,3.61E+01,3.36E+01
4866,3.62E+01,3.36E+01
4867,3.62E+01,3.36E+01
4868,3.62E+01,3.36E+01
4869,3.62E+01,3.36E+01
4870,3.62E+01,3.36E+01
4871,3.62E+01,3.36E+01
4872,3.62E+01,3.36E+01
4873,3.62E+01,3.36E+01
4874,3.62E+01,3.36E+01
4875,3.62E+01,3.36E+01
4876,3.62E+01,3.36E+01
4877,3.62E+01,3.36E+01
4878,3.61E+01,3.36E+01
4879,3.61E+01,3.36E+01
4880,3.61E+01,3.36E+01
4881,3.61E+01,3.36E+01
4882,3.61E+01,3.36E+01
4883,3.61E+01,3.36E+01
4884,3.60E+01,3.36E+01
4885,3.60E+01,3.36E+01
4886,3.60E+01,3.36E+01
4887,3.60E+01,3.36E+01
4888,3.60E+01,3.36E+01
4889,3.60E+01,3.36E+01
4890,3.60E+01,3.36E+01
4891,3.61E+01,3.36E+01
4892,3.61E+01,3.36E+01
4893,3.61E+01,3.36E+01
4894,3.61E+01,3.36E+01
4895,3.61E+01,3.36E+01
4896,3.61E+01,3.36E+01
4897,3.61E+01,3.36E+01
4898,3.61E+01,3.36E+01
4899,3.61E+01,3.36E+01
4900,3.62E+01,3.36E+01
4901,3.62E+01,3.36E+01
4902,3.62E+01,3.36E+01
4903,3.62E+01,3.36E+01
4904,3.62E+01,3.36E+01
4905,3.62E+01,3.36E+01
4906,3.62E+01,3.36E+01
4907,3.62E+01,3.36E+01
4908,3.61E+01,3.36E+01
4909,3.61E+01,3.36E+01
4910,3.61E+01,3.36E+01
4911,3.61E+01,3.36E+01
4912,3.61E+01,3.36E+01
4913,3.61E+01,3.36E+01
4914,3.61E+01,3.36E+01
4915,3.61E+01,3.36E+01
4916,3.61E+01,3.36E+01
4917,3.61E+01,3.36E+01
4918,3.61E+01,3.36E+01
4919,3.61E+01,3.36E+01
4920,3.61E+01,3.36E+01
4921,3.61E+01,3.36E+01
4922,3.61E+01,3.36E+01
4923,3.60E+01,3.36E+01
4924,3.60E+01,3.36E+01
4925,3.60E+01,3.36E+01
4926,3.59E+01,3.36E+01
4927,3.59E+01,3.36E+01
4928,3.58E+01,3.36E+01
4929,3.58E+01,3.36E+01
4930,3.58E+01,3.36E+01
4931,3.58E+01,3.36E+01
4932,3.58E+01,3.36E+01
4933,3.59E+01,3.36E+01
4934,3.59E+01,3.36E+01
4935,3.59E+01,3.36E+01
4936,3.59E+01,3.36E+01
4937,3.59E+01,3.36E+01
4938,3.60E+01,3.36E+01
4939,3.60E+01,3.36E+01
4940,3.60E+01,3.36E+01
4941,3.60E+01,3.36E+01
4942,3.60E+01,3.36E+01
4943,3.59E+01,3.36E+01
4944,3.59E+01,3.36E+01
4945,3.59E+01,3.36E+01
4946,3.59E+01,3.36E+01
4947,3.59E+01,3.36E+01
4948,3.59E+01,3.36E+01
4949,3.59E+01,3.36E+01
4950,3.59E+01,3.36E+01
4951,3.59E+01,3.36E+01
4952,3.59E+01,3.36E+01
4953,3.59E+01,3.36E+01
4954,3.59E+01,3.36E+01
4955,3.59E+01,3.36E+01
4956,3.59E+01,3.36E+01
4957,3.59E+01,3.36E+01
4958,3.59E+01,3.36E+01
4959,3.59E+01,3.36E+01
4960,3.59E+01,3.36E+01
4961,3.60E+01,3.36E+01
4962,3.60E+01,3.36E+01
4963,3.60E+01,3.36E+01
4964,3.60E+01,3.36E+01
4965,3.60E+01,3.36E+01
4966,3.60E+01,3.36E+01
4967,3.60E+01,3.36E+01
4968,3.60E+01,3.36E+01
4969,3.61E+01,3.36E+01
4970,3.61E+01,3.36E+01
4971,3.61E+01,3.36E+01
4972,3.62E+01,3.36E+01
4973,3.62E+01,3.36E+01
4974,3.62E+01,3.36E+01
4975,3.62E+01,3.36E+01
4976,3.62E+01,3.36E+01
4977,3.61E+01,3.36E+01
4978,3.61E+01,3.36E+01
4979,3.61E+01,3.36E+01
4980,3.61E+01,3.36E+01
4981,3.61E+01,3.36E+01
4982,3.61E+01,3.36E+01
4983,3.61E+01,3.36E+01
4984,3.61E+01,3.36E+01
4985,3.61E+01,3.36E+01
4986,3.61E+01,3.35E+01
4987,3.61E+01,3.36E+01
4988,3.61E+01,3.35E+01
4989,3.61E+01,3.36E+01
4990,3.61E+01,3.35E+01
4991,3.61E+01,3.36E+01
4992,3.61E+01,3.35E+01
4993,3.61E+01,3.36E+01
4994,3.61E+01,3.35E+01
4995,3.61E+01,3.36E+01
4996,3.61E+01,3.36E+01
4997,3.62E+01,3.36E+01
4998,3.62E+01,3.36E+01
4999,3.62E+01,3.36E+01
5000,3.61E+01,3.36E+01
5001,3.62E+01,3.35E+01

